Latent Clarity: Bridging World-Model Kinematics to Semantic Manifolds for Video Anomaly Anticipation

Continuous video anomaly detection is dominated by reactive Multiple Instance Learning (MIL) that collapses spatiotemporal features into scalar scores. We introduce PULS (Predictive Unified Latent Space), a continuous semantic world-model pipeline comprising two modules: a 490M-parameter KSD Bridge (Kinematic-to-Semantic Distillation) and a 16.8M-parameter Anticipatory State Predictor (ASP). The KSD Bridge maps V-JEPA 2 physical tensors into the 2048-d Qwen3-VL-Embedding-2B text-aligned hypersphere, trained on a subset of UCF-Crime. This translation alone yields a chunk-level AUROC of 0.8994 for UCF-Crime and 0.8162 for out-of-distribution XD-Violence without MIL or hierarchical fusion. We introduce and validate the Latent Clarity Hypothesis: because JEPA's temporal predictor discards aleatoric pixel noise while preserving kinematics, anticipated future representations are more semantically separable than observed presents. The ASP sharpens these anticipated future latents, achieving 44.5% mean 14-way zero-shot VQA accuracy (exceeding observation baseline by +9.6 pp). Applying the ASP to Observation Tensors collapses accuracy to 7.3% (random chance), proving Anticipation and Observation occupy distinct sub-manifolds. A Triple-Track Lead-Time protocol with an L1-surprise gate yields a peak +8.9 pp anticipatory advantage at T-0.5s (p < 0.001, N = 1,000 permutation), separating physical anticipation from static scene priors. Zero-shot transfer to XD-Violence confirms that Newtonian-invariant kinematic representations generalize out-of-distribution.

==> figures/data/lead_time_ucf.csv <==
horizon_s,track1_ungated,track2_gated,track3_ctx_only,calm,gates_opened,p_value
0.0,31.91,37.04,33.33,0,108,0.0000
0.5,32.85,36.59,27.64,0,123,0.0000
1.0,33.27,35.85,30.19,0,106,0.0000
1.5,34.38,34.51,31.86,0,113,0.0000
2.0,32.53,29.31,26.72,0,116,0.0000
3.0,32.77,0.0,,1,0,1.0000
5.0,33.46,0.0,,1,0,1.0000


==> figures/data/lead_time_ucf_permutation.csv <==
horizon_s,observed_pct,null_mean_pct,null_std_pct,p_value,n_permutations,status
0.0,37.0,8.3,2.6,<0.001,1000,active
1.0,35.8,8.2,2.6,<0.001,1000,active
2.0,29.3,8.0,2.5,<0.001,1000,active
3.0,,,,,1000,gate_closed


==> figures/data/lead_time_xd.csv <==
horizon_s,track1_ungated,track2_gated,track3_ctx_only,calm,gates_opened,p_value
0.0,2.17,38.64,35.61,0,132,0.0000
0.5,2.0,41.04,40.3,0,134,0.0000
1.0,2.0,38.76,38.76,0,129,0.0000
1.5,2.17,36.04,31.53,0,111,0.0000
2.0,2.17,39.84,37.4,0,123,0.0000
3.0,2.17,0.0,,1,0,1.0000
5.0,2.17,0.0,,1,0,1.0000


==> figures/data/umap_anchor.csv <==
x,y
11.1212,4.3234
11.1030,4.2476
11.0398,4.2117
11.1023,4.2924
11.0546,4.2196
11.1279,4.1862
11.0351,4.2014


==> figures/data/umap_ant.csv <==
x,y
-1.8740,1.6189
-2.0721,1.9062
-2.4799,3.7218
-2.5001,0.9119
-1.7305,2.7523
-2.5098,3.6780
-2.9624,1.9814
-4.4844,2.0446
-2.4208,2.7823
-3.5784,3.2991
-2.3623,0.9680
-3.7167,3.8277
-1.4495,2.5959
-2.5368,2.6871
-2.6283,2.4171
-2.9923,2.7607
-1.8367,2.2238
-2.5966,3.8311
-2.9242,3.0614
-2.3187,0.8072
-2.1543,3.6150
-1.2923,3.1947
-3.3954,2.8520
-3.1332,3.1057
-2.9948,0.6307
-3.8055,4.6482
-2.0970,1.0041
-2.2115,1.7016
-1.7116,2.5852
-1.4611,2.6527
-0.5358,3.4334
-2.1161,0.8976
-3.0944,3.6215
-3.1518,2.3376
-1.5932,2.4591
-2.1795,3.5275
-2.2441,0.7135
-3.3407,3.8976
-2.3366,1.8830
-1.2754,2.8195
-4.5680,2.0304
-2.9058,3.6016
-2.3213,3.1106
-0.5335,3.4402
-3.2542,2.6535
-3.2823,3.8253
-2.2504,2.1934
-1.5674,2.7242
-3.8178,4.4153
-1.8259,1.6902
-2.3839,2.6942
-1.9509,1.9037
-3.7410,4.6167
-2.5324,1.5608
-2.7175,2.8412
-1.8372,2.3024
-2.2382,1.7419
-2.8364,2.7643
-4.0609,1.9107
-4.6408,2.9387
-1.1844,2.7781
-2.8634,1.1328
-1.5970,2.6786
-2.2506,0.9102
-2.9598,3.0599
-2.1541,3.0798
-0.6438,3.2852
-2.9990,2.7722
-1.7794,2.2459
-2.6087,3.4231
-1.3832,2.2001
-2.2788,2.6551
-1.6184,1.8152
-1.6419,2.8695
-2.5640,2.8017
-3.4320,0.5189
-3.3659,0.8185
-3.9984,2.2499
-3.6035,3.6055
-2.5030,0.5885
-3.4564,1.9478
-3.6079,0.5981
-2.6883,0.7432
-3.7029,1.0168
-3.8948,1.6602
-3.8054,3.1867
-3.4419,0.7712
-3.9464,1.5761
-2.6674,3.4457
-3.7041,1.9482
-2.3149,2.3465
-2.7436,0.4570
-3.7166,0.7526
-3.4454,1.3035
-3.9732,1.2336
-2.8820,1.3656
-3.8593,1.4420
-3.0745,0.9607
-4.0886,2.1483
-3.8098,1.3993
-2.8612,3.5137
-3.7725,2.4113
-3.7456,3.6055
-3.7990,1.6273
-3.8065,2.3029
-3.8146,1.0881
-4.0023,1.3227
-3.0071,1.8771
-3.8217,1.8773
-3.7838,3.2071
-3.2094,0.6853
-3.8056,2.3837
-3.2723,0.5904
-3.8461,1.3157
-2.9165,0.6557
-3.5784,2.0087
-3.1398,0.5062
-3.0894,0.4503
-3.7344,0.8029
-3.1422,0.5555
-3.6860,2.3603
-3.2301,0.9455
-2.6577,0.3075
-4.0037,1.2647
-3.4460,1.7600
-3.8030,3.6016
-1.9485,2.7030
-3.3928,2.2454
-3.9023,2.7126
-2.5820,0.3269
-3.7514,1.2368
-2.6373,1.5959
-3.4363,0.7558
-2.1639,3.0644
-4.0999,2.8234
-3.7320,0.9465
-1.7061,2.7603
-3.5650,2.1052
-3.0503,0.7958
-3.9775,1.9291
-3.8980,1.1451
-3.0581,0.9559
-3.6269,0.5598
-3.1637,2.9532
-2.5903,3.2140
-3.3158,3.7292
-3.3581,1.9118
-2.9794,0.9733
-3.1156,0.6879
-3.7333,2.1667
-2.8475,1.6331
-1.3220,1.6702
-0.4622,3.8070
-3.2044,3.0558
-0.8348,3.6714
-0.8925,1.8098
-1.1243,1.6904
-0.8437,3.8540
-1.3640,2.0884
-1.7346,2.3026
-0.9029,2.4518
-2.3858,2.8745
-0.6949,3.0938
-1.2090,1.8495
-1.9819,1.4854
-2.5439,2.3418
-1.4830,1.4833
-3.6323,4.5470
-3.3602,3.1307
-0.5016,3.8977
-1.1207,2.6273
-0.5233,3.9179
-1.0795,1.4645
-2.3819,0.5772
-0.6301,2.5063
-2.0721,0.4188
-0.3592,3.8293
-1.8121,2.6337
-1.0444,3.3465
-1.5710,1.4240
-1.4764,1.3003
-0.5498,4.0478
-0.7224,3.5716
-0.4831,4.1339
-0.6617,3.1397
-0.7768,3.5559
-1.0138,3.4376
-3.2542,2.5003
-0.8948,2.0109
-1.5027,1.4610
-0.3577,3.9615
-0.4656,4.0752
-1.7891,1.3891
-0.4333,3.8620
-1.1134,3.3863
-0.5787,3.7831
-2.0923,2.7853
-2.3591,0.4401
-0.3994,4.0581
-2.1446,0.4922
-1.7398,2.3780
-0.6540,2.8527
-0.7199,2.8942
-0.2759,3.9827
-0.4243,3.6966
-0.7969,2.1280
-0.4018,4.1072
-2.8082,0.4176
-1.7426,0.9029
-1.0953,2.5849
-2.3404,0.3527
-1.0119,3.4319
-0.3276,3.9187
-0.9010,1.7932
-1.1256,1.6075
-2.0873,1.0386
-0.6106,4.0183
-0.8531,3.4147
-1.5129,2.1476
-0.9272,2.3330
-0.3211,3.9147
-2.0462,0.3817
-2.2852,0.3692
-2.5795,2.3402
-1.5125,1.6063
-1.3588,3.2814
-4.8441,2.4994
-4.5544,3.3650
-3.9032,3.4305
-4.6322,3.1267
-3.9164,3.3663
-4.5458,3.2636
-3.5439,1.9848
-3.5908,2.6185
-2.5846,2.8401
-2.5516,3.5339
-3.5885,4.6433
-4.3483,3.2767
-3.6698,1.9631
-3.9930,4.4088
-3.8838,2.6446
-3.2604,3.7051
-4.5799,2.1824
-3.9348,3.4406
-3.8369,1.5572
-3.6143,3.5858
-3.6731,1.0304
-4.5355,2.1082
-4.0007,3.4313
-4.7785,2.9179
-4.8652,2.4656
-4.3194,2.5847
-4.7494,2.3854
-3.8786,3.5415
-3.7774,3.4099
-3.6926,4.6463
-4.7981,2.4185
-4.4940,2.3825
-3.9056,3.0896
-4.4711,2.7508
-3.7937,1.1618
-3.3648,3.4155
-3.8132,1.4712
-4.0339,3.2218
-4.7134,3.2421
-3.6166,3.4651
-0.4204,4.1164
-3.5871,1.9138
-3.9035,3.1135
-2.1406,1.3508
-3.4325,3.2135
-4.5882,2.9736
-2.4026,0.2790
-4.5122,2.2331
-3.8190,4.5777
-4.6960,2.3716
-3.8551,4.4834
-3.6245,4.6809
-0.4163,4.0793
-4.2530,2.1561
-4.4607,2.1481
-3.8493,3.7245
-4.1711,2.8613
-0.7012,4.1474
-4.2571,2.8068
-3.6900,4.4537
-4.4106,2.9201
-4.2626,2.9559
-3.2683,0.5184
-3.5106,0.5498
-3.6521,3.2253
-3.8450,1.4628
-4.5753,2.9722
-0.6088,4.1474
-3.7711,3.6984
-4.2408,3.6155
-3.8146,4.6495
-4.5416,2.3776
-3.8278,3.7880
-4.5647,2.8663


==> figures/data/umap_cmp.csv <==
x,y
-2.0882,1.7466
-2.0674,2.1223
-2.6209,3.7327
-2.3858,0.9725
-1.8323,2.4379
-2.6207,3.7280
-2.8210,3.3906
-4.4894,1.9867
-2.4912,2.6736
-3.4294,3.4656
-2.2051,0.9345
-3.6082,3.3786
-1.5053,2.6635
-2.4983,2.2933
-2.7664,2.3665
-2.8727,2.5817
-1.9650,2.1660
-2.8541,4.0338
-3.1408,3.1909
-2.2467,0.8471
-2.2479,3.7053
-1.4491,3.1718
-3.5065,2.7647
-3.1556,3.0123
-2.9686,0.6658
-3.7463,4.6465
-2.0710,1.0833
-2.3520,1.6525
-1.9507,2.4238
-1.5685,2.6263
-0.6826,3.1559
-2.1535,0.9936
-3.0746,3.5868
-3.0601,2.3154
-1.5921,2.6109
-2.2819,3.4796
-2.1239,0.9633
-3.2497,3.8615
-2.3328,2.0444
-1.2331,2.9887
-4.5753,2.0029
-2.8459,3.6453
-2.6016,3.1601
-0.5725,3.4335
-3.2722,2.5166
-3.1929,3.7893
-2.0682,2.0646
-1.5098,2.5498
-3.5792,3.7941
-1.9288,1.7528


==> figures/data/umap_coords.csv <==
x,y,type,category
13.6698,3.8697,obs,Explosion
14.9170,4.7142,obs,Explosion
14.1036,5.3479,obs,Explosion
14.6702,4.8718,obs,Explosion
14.5906,4.6952,obs,Explosion
14.0749,5.1685,obs,Explosion
11.7247,4.7612,obs,Explosion
13.4229,5.3748,obs,Explosion
13.5843,5.0375,obs,Explosion
12.8347,5.9818,obs,Explosion
13.8967,5.3209,obs,Explosion
13.5515,4.6020,obs,Explosion
14.6715,4.5292,obs,Explosion
12.9347,4.9586,obs,Explosion
12.4229,4.8772,obs,Explosion
13.6451,5.1755,obs,Explosion
14.8091,4.6895,obs,Explosion
14.0004,4.5077,obs,Explosion
13.4564,4.3769,obs,Explosion
14.2408,4.6031,obs,Explosion
14.1419,5.5505,obs,Explosion
13.5402,2.5680,obs,Explosion
13.1698,6.0267,obs,Explosion
13.0920,5.7829,obs,Explosion
12.2000,6.0365,obs,Explosion
14.8715,4.6767,obs,Explosion
14.2050,5.3643,obs,Explosion
14.8999,4.6674,obs,Explosion
14.8004,4.7784,obs,Explosion
14.8902,4.5715,obs,Explosion
13.7507,2.6426,obs,Explosion
13.9751,4.6893,obs,Explosion
13.8960,5.4704,obs,Explosion
14.8193,4.5248,obs,Explosion
14.8889,4.6178,obs,Explosion
14.1623,5.3528,obs,Explosion
14.1537,4.6945,obs,Explosion
12.7240,5.7513,obs,Explosion
14.2079,4.8655,obs,Explosion
14.5018,4.5705,obs,Explosion
13.3072,6.2596,obs,Explosion
13.1354,4.8324,obs,Explosion
12.3178,4.5343,obs,Explosion
13.9870,2.0282,obs,Explosion
13.4985,5.0185,obs,Explosion
12.8046,5.7973,obs,Explosion
12.3182,4.9274,obs,Explosion
14.7562,4.5992,obs,Explosion
13.0943,5.8213,obs,Explosion
14.0668,4.4701,obs,Explosion
12.8758,4.8161,obs,Explosion
13.6274,3.9169,obs,Explosion
14.9814,4.6573,obs,Explosion
13.6169,5.0775,obs,Explosion
13.4107,5.4290,obs,Explosion
14.6693,4.6596,obs,Explosion
14.7593,4.8381,obs,Explosion
13.5345,5.1630,obs,Explosion
12.7211,5.4620,obs,Explosion
12.9686,5.5204,obs,Explosion
13.7181,2.3865,obs,Explosion
14.0293,5.5737,obs,Explosion
14.5660,4.6472,obs,Explosion
14.3089,5.3278,obs,Explosion
13.1143,5.4628,obs,Explosion
14.6710,4.9239,obs,Explosion
14.0490,1.8741,obs,Explosion
13.6681,5.2358,obs,Explosion
13.7222,4.6499,obs,Explosion
14.5434,4.8099,obs,Explosion
14.4419,2.9711,obs,Explosion
13.4270,5.1357,obs,Explosion
11.7698,4.6226,obs,Explosion
14.6739,4.8872,obs,Explosion
13.0362,4.8825,obs,Explosion
11.5494,5.1473,obs,Riot
12.1367,5.9043,obs,Riot
12.0983,5.5777,obs,Riot
12.7818,5.3231,obs,Riot
12.4121,4.6197,obs,Riot
11.6567,5.0896,obs,Riot
11.7981,5.5174,obs,Riot
11.9511,4.7830,obs,Riot
12.2653,6.2990,obs,Riot
12.1091,5.2963,obs,Riot
12.5434,5.4846,obs,Riot
11.6569,5.0289,obs,Riot
12.0611,6.0161,obs,Riot
12.5107,5.5356,obs,Riot
12.2899,6.1840,obs,Riot
14.7713,4.7738,obs,Riot
12.1350,5.1766,obs,Riot
12.4012,5.6583,obs,Riot
11.8135,4.9662,obs,Riot
11.5016,5.5091,obs,Riot
12.9338,5.2627,obs,Riot
11.9258,6.2364,obs,Riot
11.9992,5.1236,obs,Riot
12.0972,6.1403,obs,Riot
12.1492,6.1801,obs,Riot
12.2687,5.3344,obs,Riot
11.8409,5.0454,obs,Riot
12.2735,6.0620,obs,Riot
12.5008,6.5659,obs,Riot
14.3635,2.6907,obs,Riot
11.4492,5.7255,obs,Riot
11.6014,5.5347,obs,Riot
11.6964,4.7401,obs,Riot
11.7104,5.0765,obs,Riot
12.3015,5.4601,obs,Riot
12.4101,5.2803,obs,Riot
12.7457,6.6765,obs,Riot
11.8431,5.2498,obs,Riot
12.2250,6.5502,obs,Riot
12.2878,4.6902,obs,Riot
12.0971,5.4835,obs,Riot
12.0907,5.1451,obs,Riot
12.0096,4.9936,obs,Riot
11.5860,5.5813,obs,Riot
12.5228,5.9885,obs,Riot
11.6788,5.0381,obs,Riot
12.0117,5.0334,obs,Riot
12.4248,5.1572,obs,Riot
11.8979,5.5509,obs,Riot
11.7107,5.2656,obs,Riot
13.7655,7.3478,obs,Riot
13.6507,4.7947,obs,Riot
12.5896,4.6971,obs,Riot
12.0303,5.6047,obs,Riot
12.6153,5.2409,obs,Riot
11.8934,5.7106,obs,Riot
11.6764,4.8585,obs,Riot
12.3546,6.3243,obs,Riot
13.6533,4.8431,obs,Riot
12.5270,6.6207,obs,Riot
11.5548,5.9423,obs,Riot
14.7243,4.6594,obs,Riot
11.8569,5.0913,obs,Riot
12.3598,5.7371,obs,Riot
13.4476,5.2321,obs,Riot
11.5800,5.7974,obs,Riot
12.2524,6.0887,obs,Riot
12.1545,5.0768,obs,Riot
12.6455,5.7009,obs,Riot
12.3567,5.0559,obs,Riot
13.2690,7.0027,obs,Riot
12.1761,5.1048,obs,Riot
12.9843,5.4234,obs,Riot
12.2866,5.1064,obs,Riot
11.8326,4.8002,obs,Riot
14.3918,3.3428,obs,CarAccident
14.2218,3.2972,obs,CarAccident
14.0782,2.4127,obs,CarAccident
12.6702,5.0836,obs,CarAccident
13.9827,1.9379,obs,CarAccident
14.5178,2.8549,obs,CarAccident
14.1052,2.9162,obs,CarAccident
14.2535,4.1129,obs,CarAccident
14.1470,3.5004,obs,CarAccident
13.6346,2.5077,obs,CarAccident
14.4632,2.7811,obs,CarAccident
14.1316,3.4902,obs,CarAccident
13.8738,2.3901,obs,CarAccident
14.3135,3.0864,obs,CarAccident
14.1796,4.1680,obs,CarAccident
14.2822,3.0272,obs,CarAccident
14.1835,3.4202,obs,CarAccident
13.0644,6.0494,obs,CarAccident
12.6798,4.8295,obs,CarAccident
13.7785,2.3703,obs,CarAccident
14.0600,3.4576,obs,CarAccident
13.7092,2.6996,obs,CarAccident
13.8076,3.0927,obs,CarAccident
13.7888,3.8758,obs,CarAccident
14.2697,2.4582,obs,CarAccident
14.1483,3.4060,obs,CarAccident
14.2236,1.7531,obs,CarAccident
13.9205,3.7791,obs,CarAccident
13.6514,2.4849,obs,CarAccident
14.1085,3.2114,obs,CarAccident
14.2038,2.7313,obs,CarAccident
14.0821,1.8873,obs,CarAccident
13.5915,2.3300,obs,CarAccident
14.1933,1.7112,obs,CarAccident
13.8530,2.2185,obs,CarAccident
14.1972,2.8690,obs,CarAccident
13.5469,2.4585,obs,CarAccident
12.6647,5.0773,obs,CarAccident
13.8797,2.4956,obs,CarAccident
14.1757,3.2039,obs,CarAccident
14.0704,1.9185,obs,CarAccident
13.8174,2.1330,obs,CarAccident
13.6945,3.2970,obs,CarAccident
14.1364,1.7473,obs,CarAccident
13.7078,2.2898,obs,CarAccident
13.9297,3.1421,obs,CarAccident
13.3862,3.5721,obs,CarAccident
12.5742,4.4769,obs,CarAccident
14.1408,1.8135,obs,CarAccident
14.3923,2.9188,obs,CarAccident
13.3833,2.6917,obs,CarAccident
14.4308,3.0604,obs,CarAccident
14.2675,3.2707,obs,CarAccident
14.1427,1.7494,obs,CarAccident
14.1908,1.7518,obs,CarAccident
14.3691,2.4989,obs,CarAccident
14.1019,1.7580,obs,CarAccident
14.0446,4.0528,obs,CarAccident
14.2377,3.3472,obs,CarAccident
13.7390,2.7433,obs,CarAccident
13.8885,3.6073,obs,CarAccident
13.5530,2.6711,obs,CarAccident
14.4064,2.8300,obs,CarAccident
14.2856,2.6942,obs,CarAccident
14.2708,2.5349,obs,CarAccident
13.0607,6.2008,obs,CarAccident
14.0171,1.6954,obs,CarAccident
13.9638,2.0060,obs,CarAccident
14.0415,2.9631,obs,CarAccident
14.0690,1.6609,obs,CarAccident
14.2313,1.9155,obs,CarAccident
13.7714,3.2557,obs,CarAccident
13.5087,3.5405,obs,CarAccident
12.3517,4.6588,obs,CarAccident
14.1577,2.9954,obs,CarAccident
14.0592,2.1725,obs,Normal
13.4424,7.7630,obs,Normal
13.3549,7.4174,obs,Normal
12.6646,6.8717,obs,Normal
13.6929,7.2809,obs,Normal
12.4639,6.5157,obs,Normal
13.3071,7.2570,obs,Normal
12.6617,6.9474,obs,Normal
12.0351,5.3868,obs,Normal
12.7186,4.9474,obs,Normal
12.7967,6.1268,obs,Normal
14.0896,1.7287,obs,Normal
12.8829,5.8625,obs,Normal
12.2738,6.3575,obs,Normal
13.7167,7.2769,obs,Normal
12.4974,6.8798,obs,Normal
13.4866,7.3108,obs,Normal
13.3868,7.0612,obs,Normal
11.5834,5.4169,obs,Normal
11.8535,6.3008,obs,Normal
12.7506,6.9477,obs,Normal
11.5640,5.3832,obs,Normal
13.6972,7.1350,obs,Normal
13.6803,7.3725,obs,Normal
13.4007,7.6824,obs,Normal
13.4259,7.7092,obs,Normal
13.6519,7.3735,obs,Normal
13.4419,7.7998,obs,Normal
12.8082,6.7986,obs,Normal
12.2408,6.0130,obs,Normal
13.5904,7.0129,obs,Normal
13.3000,7.5124,obs,Normal
13.5926,7.1991,obs,Normal
12.3255,6.1378,obs,Normal
13.8499,7.3895,obs,Normal
11.8367,5.3607,obs,Normal
13.2778,6.5705,obs,Normal
12.2225,6.5787,obs,Normal
12.3406,6.7702,obs,Normal
13.3884,7.4192,obs,Normal
13.2229,7.0077,obs,Normal
14.1397,1.6654,obs,Normal
12.2525,6.1154,obs,Normal
11.9755,5.7648,obs,Normal
13.7649,7.1335,obs,Normal
13.3179,6.6878,obs,Normal
13.2049,7.1192,obs,Normal
12.9564,5.2691,obs,Normal
13.7266,7.1195,obs,Normal
13.5719,7.7285,obs,Normal
13.4047,7.8247,obs,Normal
13.5922,7.3556,obs,Normal
13.5671,7.5822,obs,Normal
14.2478,1.6716,obs,Normal
13.5017,7.2750,obs,Normal
13.4844,7.7205,obs,Normal
12.5484,6.9906,obs,Normal
12.6133,6.9456,obs,Normal
14.4129,2.6840,obs,Normal
13.3272,7.2321,obs,Normal
13.0475,6.8952,obs,Normal
13.8192,7.4726,obs,Normal
13.2694,5.5925,obs,Normal
13.0213,5.0735,obs,Normal
12.2150,6.4006,obs,Normal
12.7639,6.4249,obs,Normal
12.5887,5.8187,obs,Normal
13.3470,5.6990,obs,Normal
13.0959,6.6974,obs,Normal
12.8786,6.3097,obs,Normal
13.8176,7.4367,obs,Normal
13.7092,7.2403,obs,Normal
13.6119,7.2302,obs,Normal
13.3939,6.8446,obs,Normal
13.5342,7.6941,obs,Normal
-1.8740,1.6189,ant,Explosion
-2.0721,1.9062,ant,Explosion
-2.4799,3.7218,ant,Explosion
-2.5001,0.9119,ant,Explosion
-1.7305,2.7523,ant,Explosion
-2.5098,3.6780,ant,Explosion
-2.9624,1.9814,ant,Explosion
-4.4844,2.0446,ant,Explosion
-2.4208,2.7823,ant,Explosion
-3.5784,3.2991,ant,Explosion
-2.3623,0.9680,ant,Explosion
-3.7167,3.8277,ant,Explosion
-1.4495,2.5959,ant,Explosion
-2.5368,2.6871,ant,Explosion
-2.6283,2.4171,ant,Explosion
-2.9923,2.7607,ant,Explosion
-1.8367,2.2238,ant,Explosion
-2.5966,3.8311,ant,Explosion
-2.9242,3.0614,ant,Explosion
-2.3187,0.8072,ant,Explosion
-2.1543,3.6150,ant,Explosion
-1.2923,3.1947,ant,Explosion
-3.3954,2.8520,ant,Explosion
-3.1332,3.1057,ant,Explosion
-2.9948,0.6307,ant,Explosion
-3.8055,4.6482,ant,Explosion
-2.0970,1.0041,ant,Explosion
-2.2115,1.7016,ant,Explosion
-1.7116,2.5852,ant,Explosion
-1.4611,2.6527,ant,Explosion
-0.5358,3.4334,ant,Explosion
-2.1161,0.8976,ant,Explosion
-3.0944,3.6215,ant,Explosion
-3.1518,2.3376,ant,Explosion
-1.5932,2.4591,ant,Explosion
-2.1795,3.5275,ant,Explosion
-2.2441,0.7135,ant,Explosion
-3.3407,3.8976,ant,Explosion
-2.3366,1.8830,ant,Explosion
-1.2754,2.8195,ant,Explosion
-4.5680,2.0304,ant,Explosion
-2.9058,3.6016,ant,Explosion
-2.3213,3.1106,ant,Explosion
-0.5335,3.4402,ant,Explosion
-3.2542,2.6535,ant,Explosion
-3.2823,3.8253,ant,Explosion
-2.2504,2.1934,ant,Explosion
-1.5674,2.7242,ant,Explosion
-3.8178,4.4153,ant,Explosion
-1.8259,1.6902,ant,Explosion
-2.3839,2.6942,ant,Explosion
-1.9509,1.9037,ant,Explosion
-3.7410,4.6167,ant,Explosion
-2.5324,1.5608,ant,Explosion
-2.7175,2.8412,ant,Explosion
-1.8372,2.3024,ant,Explosion
-2.2382,1.7419,ant,Explosion
-2.8364,2.7643,ant,Explosion
-4.0609,1.9107,ant,Explosion
-4.6408,2.9387,ant,Explosion
-1.1844,2.7781,ant,Explosion
-2.8634,1.1328,ant,Explosion
-1.5970,2.6786,ant,Explosion
-2.2506,0.9102,ant,Explosion
-2.9598,3.0599,ant,Explosion
-2.1541,3.0798,ant,Explosion
-0.6438,3.2852,ant,Explosion
-2.9990,2.7722,ant,Explosion
-1.7794,2.2459,ant,Explosion
-2.6087,3.4231,ant,Explosion
-1.3832,2.2001,ant,Explosion
-2.2788,2.6551,ant,Explosion
-1.6184,1.8152,ant,Explosion
-1.6419,2.8695,ant,Explosion
-2.5640,2.8017,ant,Explosion
-3.4320,0.5189,ant,Riot
-3.3659,0.8185,ant,Riot
-3.9984,2.2499,ant,Riot
-3.6035,3.6055,ant,Riot
-2.5030,0.5885,ant,Riot
-3.4564,1.9478,ant,Riot
-3.6079,0.5981,ant,Riot
-2.6883,0.7432,ant,Riot
-3.7029,1.0168,ant,Riot
-3.8948,1.6602,ant,Riot
-3.8054,3.1867,ant,Riot
-3.4419,0.7712,ant,Riot
-3.9464,1.5761,ant,Riot
-2.6674,3.4457,ant,Riot
-3.7041,1.9482,ant,Riot
-2.3149,2.3465,ant,Riot
-2.7436,0.4570,ant,Riot
-3.7166,0.7526,ant,Riot
-3.4454,1.3035,ant,Riot
-3.9732,1.2336,ant,Riot
-2.8820,1.3656,ant,Riot
-3.8593,1.4420,ant,Riot
-3.0745,0.9607,ant,Riot
-4.0886,2.1483,ant,Riot
-3.8098,1.3993,ant,Riot
-2.8612,3.5137,ant,Riot
-3.7725,2.4113,ant,Riot
-3.7456,3.6055,ant,Riot
-3.7990,1.6273,ant,Riot
-3.8065,2.3029,ant,Riot
-3.8146,1.0881,ant,Riot
-4.0023,1.3227,ant,Riot
-3.0071,1.8771,ant,Riot
-3.8217,1.8773,ant,Riot
-3.7838,3.2071,ant,Riot
-3.2094,0.6853,ant,Riot
-3.8056,2.3837,ant,Riot
-3.2723,0.5904,ant,Riot
-3.8461,1.3157,ant,Riot
-2.9165,0.6557,ant,Riot
-3.5784,2.0087,ant,Riot
-3.1398,0.5062,ant,Riot
-3.0894,0.4503,ant,Riot
-3.7344,0.8029,ant,Riot
-3.1422,0.5555,ant,Riot
-3.6860,2.3603,ant,Riot
-3.2301,0.9455,ant,Riot
-2.6577,0.3075,ant,Riot
-4.0037,1.2647,ant,Riot
-3.4460,1.7600,ant,Riot
-3.8030,3.6016,ant,Riot
-1.9485,2.7030,ant,Riot
-3.3928,2.2454,ant,Riot
-3.9023,2.7126,ant,Riot
-2.5820,0.3269,ant,Riot
-3.7514,1.2368,ant,Riot
-2.6373,1.5959,ant,Riot
-3.4363,0.7558,ant,Riot
-2.1639,3.0644,ant,Riot
-4.0999,2.8234,ant,Riot
-3.7320,0.9465,ant,Riot
-1.7061,2.7603,ant,Riot
-3.5650,2.1052,ant,Riot
-3.0503,0.7958,ant,Riot
-3.9775,1.9291,ant,Riot
-3.8980,1.1451,ant,Riot
-3.0581,0.9559,ant,Riot
-3.6269,0.5598,ant,Riot
-3.1637,2.9532,ant,Riot
-2.5903,3.2140,ant,Riot
-3.3158,3.7292,ant,Riot
-3.3581,1.9118,ant,Riot
-2.9794,0.9733,ant,Riot
-3.1156,0.6879,ant,Riot
-3.7333,2.1667,ant,Riot
-2.8475,1.6331,ant,CarAccident
-1.3220,1.6702,ant,CarAccident
-0.4622,3.8070,ant,CarAccident
-3.2044,3.0558,ant,CarAccident
-0.8348,3.6714,ant,CarAccident
-0.8925,1.8098,ant,CarAccident
-1.1243,1.6904,ant,CarAccident
-0.8437,3.8540,ant,CarAccident
-1.3640,2.0884,ant,CarAccident
-1.7346,2.3026,ant,CarAccident
-0.9029,2.4518,ant,CarAccident
-2.3858,2.8745,ant,CarAccident
-0.6949,3.0938,ant,CarAccident
-1.2090,1.8495,ant,CarAccident
-1.9819,1.4854,ant,CarAccident
-2.5439,2.3418,ant,CarAccident
-1.4830,1.4833,ant,CarAccident
-3.6323,4.5470,ant,CarAccident
-3.3602,3.1307,ant,CarAccident
-0.5016,3.8977,ant,CarAccident
-1.1207,2.6273,ant,CarAccident
-0.5233,3.9179,ant,CarAccident
-1.0795,1.4645,ant,CarAccident
-2.3819,0.5772,ant,CarAccident
-0.6301,2.5063,ant,CarAccident
-2.0721,0.4188,ant,CarAccident
-0.3592,3.8293,ant,CarAccident
-1.8121,2.6337,ant,CarAccident
-1.0444,3.3465,ant,CarAccident
-1.5710,1.4240,ant,CarAccident
-1.4764,1.3003,ant,CarAccident
-0.5498,4.0478,ant,CarAccident
-0.7224,3.5716,ant,CarAccident
-0.4831,4.1339,ant,CarAccident
-0.6617,3.1397,ant,CarAccident
-0.7768,3.5559,ant,CarAccident
-1.0138,3.4376,ant,CarAccident
-3.2542,2.5003,ant,CarAccident
-0.8948,2.0109,ant,CarAccident
-1.5027,1.4610,ant,CarAccident
-0.3577,3.9615,ant,CarAccident
-0.4656,4.0752,ant,CarAccident
-1.7891,1.3891,ant,CarAccident
-0.4333,3.8620,ant,CarAccident
-1.1134,3.3863,ant,CarAccident
-0.5787,3.7831,ant,CarAccident
-2.0923,2.7853,ant,CarAccident
-2.3591,0.4401,ant,CarAccident
-0.3994,4.0581,ant,CarAccident
-2.1446,0.4922,ant,CarAccident
-1.7398,2.3780,ant,CarAccident
-0.6540,2.8527,ant,CarAccident
-0.7199,2.8942,ant,CarAccident
-0.2759,3.9827,ant,CarAccident
-0.4243,3.6966,ant,CarAccident
-0.7969,2.1280,ant,CarAccident
-0.4018,4.1072,ant,CarAccident
-2.8082,0.4176,ant,CarAccident
-1.7426,0.9029,ant,CarAccident
-1.0953,2.5849,ant,CarAccident
-2.3404,0.3527,ant,CarAccident
-1.0119,3.4319,ant,CarAccident
-0.3276,3.9187,ant,CarAccident
-0.9010,1.7932,ant,CarAccident
-1.1256,1.6075,ant,CarAccident
-2.0873,1.0386,ant,CarAccident
-0.6106,4.0183,ant,CarAccident
-0.8531,3.4147,ant,CarAccident
-1.5129,2.1476,ant,CarAccident
-0.9272,2.3330,ant,CarAccident
-0.3211,3.9147,ant,CarAccident
-2.0462,0.3817,ant,CarAccident
-2.2852,0.3692,ant,CarAccident
-2.5795,2.3402,ant,CarAccident
-1.5125,1.6063,ant,CarAccident
-1.3588,3.2814,ant,Normal
-4.8441,2.4994,ant,Normal
-4.5544,3.3650,ant,Normal
-3.9032,3.4305,ant,Normal
-4.6322,3.1267,ant,Normal
-3.9164,3.3663,ant,Normal
-4.5458,3.2636,ant,Normal
-3.5439,1.9848,ant,Normal
-3.5908,2.6185,ant,Normal
-2.5846,2.8401,ant,Normal
-2.5516,3.5339,ant,Normal
-3.5885,4.6433,ant,Normal
-4.3483,3.2767,ant,Normal
-3.6698,1.9631,ant,Normal
-3.9930,4.4088,ant,Normal
-3.8838,2.6446,ant,Normal
-3.2604,3.7051,ant,Normal
-4.5799,2.1824,ant,Normal
-3.9348,3.4406,ant,Normal
-3.8369,1.5572,ant,Normal
-3.6143,3.5858,ant,Normal
-3.6731,1.0304,ant,Normal
-4.5355,2.1082,ant,Normal
-4.0007,3.4313,ant,Normal
-4.7785,2.9179,ant,Normal
-4.8652,2.4656,ant,Normal
-4.3194,2.5847,ant,Normal
-4.7494,2.3854,ant,Normal
-3.8786,3.5415,ant,Normal
-3.7774,3.4099,ant,Normal
-3.6926,4.6463,ant,Normal
-4.7981,2.4185,ant,Normal
-4.4940,2.3825,ant,Normal
-3.9056,3.0896,ant,Normal
-4.4711,2.7508,ant,Normal
-3.7937,1.1618,ant,Normal
-3.3648,3.4155,ant,Normal
-3.8132,1.4712,ant,Normal
-4.0339,3.2218,ant,Normal
-4.7134,3.2421,ant,Normal
-3.6166,3.4651,ant,Normal
-0.4204,4.1164,ant,Normal
-3.5871,1.9138,ant,Normal
-3.9035,3.1135,ant,Normal
-2.1406,1.3508,ant,Normal
-3.4325,3.2135,ant,Normal
-4.5882,2.9736,ant,Normal
-2.4026,0.2790,ant,Normal
-4.5122,2.2331,ant,Normal
-3.8190,4.5777,ant,Normal
-4.6960,2.3716,ant,Normal
-3.8551,4.4834,ant,Normal
-3.6245,4.6809,ant,Normal
-0.4163,4.0793,ant,Normal
-4.2530,2.1561,ant,Normal
-4.4607,2.1481,ant,Normal
-3.8493,3.7245,ant,Normal
-4.1711,2.8613,ant,Normal
-0.7012,4.1474,ant,Normal
-4.2571,2.8068,ant,Normal
-3.6900,4.4537,ant,Normal
-4.4106,2.9201,ant,Normal
-4.2626,2.9559,ant,Normal
-3.2683,0.5184,ant,Normal
-3.5106,0.5498,ant,Normal
-3.6521,3.2253,ant,Normal
-3.8450,1.4628,ant,Normal
-4.5753,2.9722,ant,Normal
-0.6088,4.1474,ant,Normal
-3.7711,3.6984,ant,Normal
-4.2408,3.6155,ant,Normal
-3.8146,4.6495,ant,Normal
-4.5416,2.3776,ant,Normal
-3.8278,3.7880,ant,Normal
-4.5647,2.8663,ant,Normal
-2.0882,1.7466,cmp,CrossManifoldProbe
-2.0674,2.1223,cmp,CrossManifoldProbe
-2.6209,3.7327,cmp,CrossManifoldProbe
-2.3858,0.9725,cmp,CrossManifoldProbe
-1.8323,2.4379,cmp,CrossManifoldProbe
-2.6207,3.7280,cmp,CrossManifoldProbe
-2.8210,3.3906,cmp,CrossManifoldProbe
-4.4894,1.9867,cmp,CrossManifoldProbe
-2.4912,2.6736,cmp,CrossManifoldProbe
-3.4294,3.4656,cmp,CrossManifoldProbe
-2.2051,0.9345,cmp,CrossManifoldProbe
-3.6082,3.3786,cmp,CrossManifoldProbe
-1.5053,2.6635,cmp,CrossManifoldProbe
-2.4983,2.2933,cmp,CrossManifoldProbe
-2.7664,2.3665,cmp,CrossManifoldProbe
-2.8727,2.5817,cmp,CrossManifoldProbe
-1.9650,2.1660,cmp,CrossManifoldProbe
-2.8541,4.0338,cmp,CrossManifoldProbe
-3.1408,3.1909,cmp,CrossManifoldProbe
-2.2467,0.8471,cmp,CrossManifoldProbe
-2.2479,3.7053,cmp,CrossManifoldProbe
-1.4491,3.1718,cmp,CrossManifoldProbe
-3.5065,2.7647,cmp,CrossManifoldProbe
-3.1556,3.0123,cmp,CrossManifoldProbe
-2.9686,0.6658,cmp,CrossManifoldProbe
-3.7463,4.6465,cmp,CrossManifoldProbe
-2.0710,1.0833,cmp,CrossManifoldProbe
-2.3520,1.6525,cmp,CrossManifoldProbe
-1.9507,2.4238,cmp,CrossManifoldProbe
-1.5685,2.6263,cmp,CrossManifoldProbe
-0.6826,3.1559,cmp,CrossManifoldProbe
-2.1535,0.9936,cmp,CrossManifoldProbe
-3.0746,3.5868,cmp,CrossManifoldProbe
-3.0601,2.3154,cmp,CrossManifoldProbe
-1.5921,2.6109,cmp,CrossManifoldProbe
-2.2819,3.4796,cmp,CrossManifoldProbe
-2.1239,0.9633,cmp,CrossManifoldProbe
-3.2497,3.8615,cmp,CrossManifoldProbe
-2.3328,2.0444,cmp,CrossManifoldProbe
-1.2331,2.9887,cmp,CrossManifoldProbe
-4.5753,2.0029,cmp,CrossManifoldProbe
-2.8459,3.6453,cmp,CrossManifoldProbe
-2.6016,3.1601,cmp,CrossManifoldProbe
-0.5725,3.4335,cmp,CrossManifoldProbe
-3.2722,2.5166,cmp,CrossManifoldProbe
-3.1929,3.7893,cmp,CrossManifoldProbe
-2.0682,2.0646,cmp,CrossManifoldProbe
-1.5098,2.5498,cmp,CrossManifoldProbe
-3.5792,3.7941,cmp,CrossManifoldProbe
-1.9288,1.7528,cmp,CrossManifoldProbe
11.1212,4.3234,anchor,Fighting
11.1030,4.2476,anchor,Shooting
11.0398,4.2117,anchor,Riot
11.1023,4.2924,anchor,Abuse
11.0546,4.2196,anchor,CarAccident
11.1279,4.1862,anchor,Explosion
11.0351,4.2014,anchor,Normal


==> figures/data/umap_obs.csv <==
x,y
13.6698,3.8697
14.9170,4.7142
14.1036,5.3479
14.6702,4.8718
14.5906,4.6952
14.0749,5.1685
11.7247,4.7612
13.4229,5.3748
13.5843,5.0375
12.8347,5.9818
13.8967,5.3209
13.5515,4.6020
14.6715,4.5292
12.9347,4.9586
12.4229,4.8772
13.6451,5.1755
14.8091,4.6895
14.0004,4.5077
13.4564,4.3769
14.2408,4.6031
14.1419,5.5505
13.5402,2.5680
13.1698,6.0267
13.0920,5.7829
12.2000,6.0365
14.8715,4.6767
14.2050,5.3643
14.8999,4.6674
14.8004,4.7784
14.8902,4.5715
13.7507,2.6426
13.9751,4.6893
13.8960,5.4704
14.8193,4.5248
14.8889,4.6178
14.1623,5.3528
14.1537,4.6945
12.7240,5.7513
14.2079,4.8655
14.5018,4.5705
13.3072,6.2596
13.1354,4.8324
12.3178,4.5343
13.9870,2.0282
13.4985,5.0185
12.8046,5.7973
12.3182,4.9274
14.7562,4.5992
13.0943,5.8213
14.0668,4.4701
12.8758,4.8161
13.6274,3.9169
14.9814,4.6573
13.6169,5.0775
13.4107,5.4290
14.6693,4.6596
14.7593,4.8381
13.5345,5.1630
12.7211,5.4620
12.9686,5.5204
13.7181,2.3865
14.0293,5.5737
14.5660,4.6472
14.3089,5.3278
13.1143,5.4628
14.6710,4.9239
14.0490,1.8741
13.6681,5.2358
13.7222,4.6499
14.5434,4.8099
14.4419,2.9711
13.4270,5.1357
11.7698,4.6226
14.6739,4.8872
13.0362,4.8825
11.5494,5.1473
12.1367,5.9043
12.0983,5.5777
12.7818,5.3231
12.4121,4.6197
11.6567,5.0896
11.7981,5.5174
11.9511,4.7830
12.2653,6.2990
12.1091,5.2963
12.5434,5.4846
11.6569,5.0289
12.0611,6.0161
12.5107,5.5356
12.2899,6.1840
14.7713,4.7738
12.1350,5.1766
12.4012,5.6583
11.8135,4.9662
11.5016,5.5091
12.9338,5.2627
11.9258,6.2364
11.9992,5.1236
12.0972,6.1403
12.1492,6.1801
12.2687,5.3344
11.8409,5.0454
12.2735,6.0620
12.5008,6.5659
14.3635,2.6907
11.4492,5.7255
11.6014,5.5347
11.6964,4.7401
11.7104,5.0765
12.3015,5.4601
12.4101,5.2803
12.7457,6.6765
11.8431,5.2498
12.2250,6.5502
12.2878,4.6902
12.0971,5.4835
12.0907,5.1451
12.0096,4.9936
11.5860,5.5813
12.5228,5.9885
11.6788,5.0381
12.0117,5.0334
12.4248,5.1572
11.8979,5.5509
11.7107,5.2656
13.7655,7.3478
13.6507,4.7947
12.5896,4.6971
12.0303,5.6047
12.6153,5.2409
11.8934,5.7106
11.6764,4.8585
12.3546,6.3243
13.6533,4.8431
12.5270,6.6207
11.5548,5.9423
14.7243,4.6594
11.8569,5.0913
12.3598,5.7371
13.4476,5.2321
11.5800,5.7974
12.2524,6.0887
12.1545,5.0768
12.6455,5.7009
12.3567,5.0559
13.2690,7.0027
12.1761,5.1048
12.9843,5.4234
12.2866,5.1064
11.8326,4.8002
14.3918,3.3428
14.2218,3.2972
14.0782,2.4127
12.6702,5.0836
13.9827,1.9379
14.5178,2.8549
14.1052,2.9162
14.2535,4.1129
14.1470,3.5004
13.6346,2.5077
14.4632,2.7811
14.1316,3.4902
13.8738,2.3901
14.3135,3.0864
14.1796,4.1680
14.2822,3.0272
14.1835,3.4202
13.0644,6.0494
12.6798,4.8295
13.7785,2.3703
14.0600,3.4576
13.7092,2.6996
13.8076,3.0927
13.7888,3.8758
14.2697,2.4582
14.1483,3.4060
14.2236,1.7531
13.9205,3.7791
13.6514,2.4849
14.1085,3.2114
14.2038,2.7313
14.0821,1.8873
13.5915,2.3300
14.1933,1.7112
13.8530,2.2185
14.1972,2.8690
13.5469,2.4585
12.6647,5.0773
13.8797,2.4956
14.1757,3.2039
14.0704,1.9185
13.8174,2.1330
13.6945,3.2970
14.1364,1.7473
13.7078,2.2898
13.9297,3.1421
13.3862,3.5721
12.5742,4.4769
14.1408,1.8135
14.3923,2.9188
13.3833,2.6917
14.4308,3.0604
14.2675,3.2707
14.1427,1.7494
14.1908,1.7518
14.3691,2.4989
14.1019,1.7580
14.0446,4.0528
14.2377,3.3472
13.7390,2.7433
13.8885,3.6073
13.5530,2.6711
14.4064,2.8300
14.2856,2.6942
14.2708,2.5349
13.0607,6.2008
14.0171,1.6954
13.9638,2.0060
14.0415,2.9631
14.0690,1.6609
14.2313,1.9155
13.7714,3.2557
13.5087,3.5405
12.3517,4.6588
14.1577,2.9954
14.0592,2.1725
13.4424,7.7630
13.3549,7.4174
12.6646,6.8717
13.6929,7.2809
12.4639,6.5157
13.3071,7.2570
12.6617,6.9474
12.0351,5.3868
12.7186,4.9474
12.7967,6.1268
14.0896,1.7287
12.8829,5.8625
12.2738,6.3575
13.7167,7.2769
12.4974,6.8798
13.4866,7.3108
13.3868,7.0612
11.5834,5.4169
11.8535,6.3008
12.7506,6.9477
11.5640,5.3832
13.6972,7.1350
13.6803,7.3725
13.4007,7.6824
13.4259,7.7092
13.6519,7.3735
13.4419,7.7998
12.8082,6.7986
12.2408,6.0130
13.5904,7.0129
13.3000,7.5124
13.5926,7.1991
12.3255,6.1378
13.8499,7.3895
11.8367,5.3607
13.2778,6.5705
12.2225,6.5787
12.3406,6.7702
13.3884,7.4192
13.2229,7.0077
14.1397,1.6654
12.2525,6.1154
11.9755,5.7648
13.7649,7.1335
13.3179,6.6878
13.2049,7.1192
12.9564,5.2691
13.7266,7.1195
13.5719,7.7285
13.4047,7.8247
13.5922,7.3556
13.5671,7.5822
14.2478,1.6716
13.5017,7.2750
13.4844,7.7205
12.5484,6.9906
12.6133,6.9456
14.4129,2.6840
13.3272,7.2321
13.0475,6.8952
13.8192,7.4726
13.2694,5.5925
13.0213,5.0735
12.2150,6.4006
12.7639,6.4249
12.5887,5.8187
13.3470,5.6990
13.0959,6.6974
12.8786,6.3097
13.8176,7.4367
13.7092,7.2403
13.6119,7.2302
13.3939,6.8446
13.5342,7.6941


==> figures_ucf/data/umap_anchor_ucf.csv <==
x,y
16.0552,11.5678
16.0267,11.5380
16.0896,11.6030
16.0468,11.5606
15.9782,11.4899
16.1388,11.6549
16.0424,11.5544
16.0759,11.5965
16.0201,11.5330
16.0864,11.6036
16.0191,11.5256
16.0899,11.6042
16.0553,11.5702
16.0843,11.6008


==> figures_ucf/data/umap_ant_ucf.csv <==
x,y
-0.0898,4.3746
-0.9680,3.5145
-2.3443,2.2404
-1.8870,4.1644
-1.1809,3.5398
-1.2168,3.8836
-1.7442,2.8588
-2.1157,1.9767
-2.6194,2.0338
0.6023,5.5518
-0.8898,3.7485
-1.2450,3.3179
-3.5008,4.2898
-2.0896,1.7948
-2.6752,2.8108
-3.4798,4.3401
-1.2106,4.1857
-2.1029,1.8442
-2.0275,3.9694
-1.1527,4.0161
-1.2905,4.1720
-0.4935,4.9886
-1.3250,3.7260
-0.9671,3.2723
-1.5839,2.8686
-1.4172,3.7826
-0.8188,4.2890
-1.2128,3.9650
-2.0629,1.7904
-2.1786,4.9686
-2.0724,1.7722
-2.6340,4.5506
-1.6597,3.1057
-0.9834,3.4464
-0.4304,4.9768
-3.9419,2.2665
-2.1081,1.7897
-0.9548,3.6717
-0.8881,4.3409
-0.5934,5.9412
-1.6219,2.8638
-3.4890,3.0028
-0.6262,4.0981
0.1161,4.7517
-2.9697,4.4490
-1.7149,2.6827
-3.5253,4.2784
-0.3951,4.3102
-1.0031,4.0706
-3.4546,3.0263
0.7632,4.6509
-3.7496,3.3081
-0.3910,3.9466
-0.7112,4.3942
-1.5745,2.1828
-3.8649,2.5826
-2.6056,3.0039
0.0834,3.2643
-1.3510,4.5497
-0.1219,3.9510
-0.5879,5.0523
-1.9991,4.0184
-1.5226,2.2155
0.2088,4.4281
-1.5703,4.4777
-1.7412,2.0446
0.1461,3.2913
-0.6960,4.4280
-1.6230,4.6724
-0.2094,4.1110
-0.3561,5.2235
-1.2555,3.9679
-1.5946,2.1653
-1.5165,4.7730
-1.1504,3.8361
-4.0701,2.1169
0.0606,3.9972
-0.6832,5.7034
-3.3204,4.2507
-3.3654,4.2792
0.3129,5.5646
-0.6958,6.3137
-0.2663,5.7736
-3.1079,3.9856
-2.9121,3.6941
-0.6687,6.2932
0.5854,5.6370
-0.7582,6.3620
-0.8311,5.7218
-3.1618,4.1034
-0.6096,6.3505
0.3322,5.5363
-0.7925,6.1679
-0.3030,5.7523
-0.5881,6.2559
-0.2326,5.7147
-0.2306,5.7539
-0.8870,5.6987
-0.5818,6.3877
-0.6535,6.3146
-0.8411,5.8161
-0.6342,6.3474
-0.7308,6.1827
0.5240,5.6697
-0.2268,5.7740
-2.7174,3.8943
-2.8933,3.8822
0.3640,5.5443
-0.7326,6.1500
-0.6539,6.3414
-1.9750,3.8330
-2.2160,3.5400
-2.0650,3.7671
-1.0517,3.2171
-1.4885,2.7874
-1.4331,4.5061
-2.9839,1.5862
0.1466,4.9552
0.5827,3.9717
-1.4564,3.0576
-3.2762,1.7252
-1.1998,2.5576
-0.0280,3.2057
0.0736,4.8951
-2.7825,1.9751
0.4504,4.6152
-3.0339,1.6376
0.0396,4.1780
-2.0168,3.8800
-0.2682,4.1760
-0.0532,5.0818
-3.0093,1.6134
0.4811,4.7715
-0.0749,4.3287
0.4634,4.8613
0.0384,3.5324
-1.0603,3.2521
0.2681,4.3480
-3.1989,1.6806
-0.1899,3.2402
-2.3475,4.9803
0.1627,5.3539
-1.5418,2.3116
0.0523,5.1222
-0.6982,6.2291
0.2674,5.0777
-3.0404,1.3609
-2.3131,4.9494
-1.5101,2.3110
0.0716,3.2807
-3.0690,1.3247
-0.1784,3.1479
-0.1483,3.3551
-3.0067,1.3836
-3.0387,1.3290
-0.6691,6.1743
0.0650,3.3120
0.1524,4.9835
-2.3560,4.9875
0.3097,5.3117
0.3101,5.3030
-2.3266,4.9357
-3.0855,1.3174
-3.0544,1.3336
0.1190,3.2940
0.3341,4.9757
-3.0255,1.3109
0.1310,3.2494
-0.1945,3.3187
-1.4930,2.2638
0.7167,5.7314
0.3669,4.3388
0.2317,4.2355
-3.0870,3.5535
0.5756,4.8994
0.5071,4.5003
-3.8032,2.3285
-1.8939,3.4058
-3.9690,2.0289
-0.0358,3.7243
-2.0446,3.0747
0.2157,3.5853
-3.9292,2.0203
-1.7152,3.6009
-1.3507,3.9702
-1.2954,3.8187
-3.9391,2.0844
-2.9358,3.4813
-1.4217,3.4704
-1.3290,2.3973
-1.2593,3.8439
-1.3949,4.5851
-3.9306,2.0695
-3.9207,2.1026
-2.2806,2.7421
-1.1799,3.5592
-1.2178,3.4052
-2.3124,2.7460
0.5213,4.8718
-1.2657,3.8021
-0.0165,4.4894
-2.3798,3.6190
0.0378,4.2800
-0.1302,4.3206
-2.4184,3.7095
0.6745,5.0970
-2.8470,1.6321
0.9239,4.2177
0.0736,4.6566
-3.2524,4.0671
0.8939,4.2216
-0.3887,3.7990
-0.3791,3.8185
0.9545,4.2621
-2.8250,3.0151
-3.8767,3.3478
-0.4820,3.7161
-0.0166,4.4835
0.3874,5.0709
0.8475,4.2880
-1.5825,3.9650
0.6460,5.2515
-2.2649,3.7238
-0.5779,3.9188
-4.0851,2.0699
-0.2144,5.6125
-4.2134,3.3667
-4.2232,3.3883
-0.0769,5.0072
-0.2991,4.0970
-4.0239,2.1221
-4.0971,2.5881
-4.0614,2.6418
-4.1964,3.3883
-4.0676,2.5451
-2.9980,1.4423
-4.1585,2.5769
0.1238,4.8443
0.0480,4.9073
-4.2714,3.3555
-2.9381,1.4273
0.6598,5.0333
-4.1390,2.5534
-1.9570,3.4309
-4.0805,2.5418
-0.1322,5.1859
0.0401,4.8542
-4.2505,3.4192
-4.1153,2.6053
-4.2334,3.4054
0.5890,4.9889
-4.0348,2.5642
-2.5095,4.8481
-0.2116,4.1841
-3.5813,3.6476
-3.5421,1.8064
0.4005,5.3706
0.8477,4.2612
-0.0995,5.3010
0.4188,4.6004
0.8962,4.2857
-3.6105,3.6354
0.6875,5.2136
-1.8243,2.2322
-1.8465,2.2326
-3.5632,3.6898
0.0589,4.3960
0.4964,4.5848
-2.6897,3.8734
-0.8215,6.1733
-3.5229,1.7924
0.4824,4.6527
-2.8308,3.7866
0.8182,4.3890
-3.6605,3.5645
-0.8161,5.4309
-3.5585,1.8037
0.3993,4.6559
-1.5246,2.5253
-3.6525,3.6552
-1.5945,3.1294
-1.7550,2.1690
0.4545,5.4214
-2.3988,4.8024
-2.3204,3.5848
-1.4302,3.4524
-1.6590,4.2185
-0.9869,1.3732
-2.3875,3.4595
-2.2845,3.5245
-0.9981,5.0250
-1.3496,3.7319
-0.9608,4.9718
-2.1720,3.7227
-1.5371,3.9783
-1.4512,3.9645
-0.5807,4.1347
-1.0244,1.3389
-1.0163,1.3339
-1.1989,3.9663
0.9032,4.2090
-2.7223,3.4876
-1.4201,3.8850
-0.9518,4.9913
-3.8178,3.2970
-2.3102,3.5618
-0.8965,4.9938
-2.3492,3.3957
-1.0176,1.3531
-1.0351,3.5897
-0.9672,1.3851
-2.2953,3.4820
-0.9921,1.3667
-0.8508,3.5864
-1.7799,2.6594
0.5241,3.9919
-1.4321,4.5487
-2.7442,3.2414
-0.8205,4.5686
-3.3498,2.9920
-2.6383,3.2883
-2.5401,2.4052
-0.3255,5.5004
-2.6752,3.4281
-1.3692,3.1621
-1.0710,4.3272
0.7732,4.2622
-2.8342,5.0361
-1.0831,4.4125
-1.7916,2.6402
0.5838,4.6373
0.4089,4.2326
-2.5065,3.2227
-1.6570,4.5362
0.5776,4.0584
0.3335,4.2534
0.4460,3.9184
-3.8104,2.9574
0.6556,4.0788
-2.6331,2.8541
-1.1003,4.4652
-0.9895,4.4277
-2.6258,3.3836
0.5825,4.3863
-2.5282,3.8845
0.2574,4.0028
-0.8207,4.6838
-1.0416,4.2830
-0.9054,4.7910
-0.8380,5.2232
-0.3641,4.2527
-1.3184,4.8627
-0.0938,3.0851
0.5329,5.1411
-0.7069,2.9903
-0.7015,2.9868
-2.8200,3.7610
-0.6738,4.5267
-0.2300,4.7191
-0.2114,2.2102
-0.6988,3.0141
-0.7223,3.0251
0.3656,4.6249
0.2200,4.5786
-2.1950,4.2199
-0.4614,4.6167
-0.4519,4.6344
-0.0321,3.1612
-1.1390,4.7430
-0.3234,4.8285
-1.0937,4.2346
-0.6775,2.9680
-1.2376,5.0863
-1.0928,5.0976
-3.2141,3.8631
-0.2346,2.1519
-0.3014,2.0923
-2.2518,4.0903
-3.1036,4.0594
-0.2248,2.1443
-3.2794,3.8417
-0.8224,6.7443
-2.8261,4.0584
-0.2183,2.1532
-0.8260,6.7417
-3.7819,2.1599
-0.8235,6.7317
-1.7794,4.2962
-0.2483,2.1216
-2.2718,4.1247
-2.9248,5.1011
-3.2214,3.8409
-0.8322,6.7616
-2.9606,5.1141
-3.8185,2.1444
-2.9204,5.0925
-0.8183,6.7499
-3.1281,3.9230
-0.6704,5.8100
-0.1947,2.1567
-2.9327,5.1106
-4.0521,2.6864
-3.8065,3.1916
-2.9537,5.0997
-1.8884,4.3346
-1.5902,4.4553
0.6743,5.6673
-2.1514,4.2471
-2.5491,4.3846
0.4301,3.7339
0.7036,5.7239
-1.1202,5.1448
-0.9124,3.2345
-0.9438,3.0529
-1.2440,2.4735
-2.4609,4.3216
-0.1017,4.3536
-1.9111,4.3485
-0.8375,4.0024
0.5248,3.8052
-2.1891,2.7099
-0.0045,3.0667
-1.0826,5.4063
-1.6172,4.4699
0.6726,5.6797
0.7321,5.6925
-2.2624,4.1861
0.6070,5.5477
-0.7537,5.3222


==> figures_ucf/data/umap_cmp_ucf.csv <==
x,y
-0.5897,3.8352
-1.0077,3.3874
-2.2849,2.1832
-1.5303,3.9327
-0.8809,3.4568
-0.8688,3.7481
-1.8121,2.6295
-2.0837,1.9970
-2.3531,2.2274
0.6164,5.6734
-0.9747,3.4796
-1.2889,3.2077
-3.5126,4.3787
-2.0853,1.8508
-2.4718,2.7032
-3.5286,4.3633
-0.9940,4.1510
-2.0471,1.8465
-1.9520,3.8477
-0.6875,3.6907
-0.9572,4.1905
-0.5941,4.8665
-0.9581,3.5066
-0.9801,3.2138
-1.5769,2.9180
-1.4918,3.6785
-0.6738,3.9092
-0.9114,3.6152
-2.0376,1.8182
-2.2369,4.8902
-2.0462,1.7920
-2.8408,4.5174
-1.7202,2.8907
-0.9367,3.2634
-0.4196,5.0082
-3.9497,2.3968
-1.9801,1.8147
-0.8730,3.5955
-0.7456,3.8998
-0.6395,5.7785
-1.6549,2.7598
-3.3180,3.0610
-0.5016,3.7533
0.1187,4.4793
-3.2060,4.4004
-1.8429,2.5088
-3.5618,4.2674
-0.3658,3.9427
-0.7294,3.7731
-3.2236,3.0568


==> figures_ucf/data/umap_coords_ucf.csv <==
x,y,type,category
15.4175,6.7157,obs,Normal
15.8123,5.1940,obs,Normal
16.9809,3.6068,obs,Normal
17.4378,4.1395,obs,Normal
17.3766,4.1754,obs,Normal
17.5441,4.1009,obs,Normal
15.3019,6.8805,obs,Normal
15.6547,6.6627,obs,Normal
15.8364,6.9413,obs,Normal
14.7634,7.7157,obs,Normal
16.0144,6.7003,obs,Normal
17.4683,4.2099,obs,Normal
17.2714,3.7856,obs,Normal
15.8486,7.0206,obs,Normal
14.8173,7.9765,obs,Normal
17.3029,3.7567,obs,Normal
17.6325,4.1421,obs,Normal
15.2878,6.5701,obs,Normal
17.4292,4.0237,obs,Normal
17.6830,4.1518,obs,Normal
16.5299,4.3848,obs,Normal
15.7953,6.9291,obs,Normal
17.6285,4.2012,obs,Normal
17.3183,3.7879,obs,Normal
15.9597,6.7047,obs,Normal
17.4921,4.2724,obs,Normal
17.4639,3.9821,obs,Normal
17.6203,4.1172,obs,Normal
15.7923,6.9346,obs,Normal
15.3964,6.8849,obs,Normal
15.7726,6.9316,obs,Normal
15.7556,6.9434,obs,Normal
15.3093,6.7979,obs,Normal
17.3144,4.5106,obs,Normal
15.6707,6.7291,obs,Normal
17.5385,4.3177,obs,Normal
15.8297,6.9964,obs,Normal
17.6391,4.1567,obs,Normal
17.6063,4.1401,obs,Normal
17.1580,4.0857,obs,Normal
15.9883,6.7628,obs,Normal
17.2002,3.9749,obs,Normal
17.3904,4.3458,obs,Normal
15.2235,6.6779,obs,Normal
17.2312,3.7180,obs,Normal
15.6474,6.5341,obs,Normal
17.2461,3.8148,obs,Normal
17.1916,3.7447,obs,Normal
17.6299,4.2607,obs,Normal
17.1577,3.9473,obs,Normal
14.6750,4.6163,obs,Explosion
14.8496,4.0075,obs,Explosion
15.5955,3.7270,obs,Explosion
16.5039,4.3181,obs,Explosion
14.9157,4.5178,obs,Explosion
14.0683,4.9484,obs,Explosion
15.1657,5.3212,obs,Explosion
14.0163,4.9499,obs,Explosion
14.7803,3.9777,obs,Explosion
15.5610,3.7959,obs,Explosion
15.3308,3.8658,obs,Explosion
15.8666,3.8025,obs,Explosion
14.4008,4.7169,obs,Explosion
13.9845,4.8856,obs,Explosion
16.4800,3.4621,obs,Explosion
15.2538,4.1824,obs,Explosion
14.0719,5.0021,obs,Explosion
14.4808,4.4217,obs,Explosion
14.9792,3.9002,obs,Explosion
14.6176,4.1210,obs,Explosion
16.6178,4.4720,obs,Explosion
14.3046,5.1106,obs,Explosion
14.9236,4.3503,obs,Explosion
16.4585,3.6405,obs,Explosion
14.0093,5.0202,obs,Explosion
14.4581,4.5137,obs,Explosion
15.6950,3.6907,obs,Explosion
17.0904,3.9923,obs,Explosion
14.6673,5.5122,obs,Explosion
15.5511,4.1756,obs,Explosion
14.3706,5.8201,obs,Arrest
16.2688,2.5071,obs,Arrest
16.2328,2.8328,obs,Arrest
16.1186,5.2548,obs,Arrest
16.2752,5.1181,obs,Arrest
16.3228,2.4628,obs,Arrest
15.2040,5.6410,obs,Arrest
16.2601,2.4969,obs,Arrest
15.7920,5.1525,obs,Arrest
15.8296,5.4290,obs,Arrest
16.2343,2.4223,obs,Arrest
14.3494,5.9518,obs,Arrest
16.2543,2.5186,obs,Arrest
16.1787,2.7918,obs,Arrest
16.2878,2.4631,obs,Arrest
16.2151,2.8947,obs,Arrest
16.2144,2.8038,obs,Arrest
15.6574,5.0005,obs,Arrest
16.2784,2.4991,obs,Arrest
16.2697,2.5195,obs,Arrest
15.9982,5.1050,obs,Arrest
16.2948,2.4513,obs,Arrest
16.3077,2.4907,obs,Arrest
15.3351,5.7085,obs,Arrest
16.2160,2.7800,obs,Arrest
16.2701,2.6334,obs,Arrest
15.3012,5.4931,obs,Arrest
14.2434,5.8445,obs,Arrest
16.3288,2.5589,obs,Arrest
16.3471,2.4203,obs,Arrest
15.0435,6.4924,obs,Robbery
14.7738,6.0153,obs,Robbery
15.0816,6.8100,obs,Robbery
14.6507,5.3976,obs,Robbery
14.7598,5.9224,obs,Robbery
16.4749,3.7487,obs,Robbery
14.8964,6.2814,obs,Robbery
15.9313,5.7664,obs,Robbery
15.3453,4.5857,obs,Robbery
15.1808,6.0137,obs,Robbery
15.0299,5.8528,obs,Robbery
15.3000,6.0431,obs,Robbery
15.1434,6.0949,obs,Robbery
15.7164,5.6613,obs,Robbery
15.2157,6.9507,obs,Robbery
15.0563,6.0833,obs,Robbery
14.8656,6.5668,obs,Robbery
14.0588,6.7695,obs,Robbery
15.0323,5.9977,obs,Robbery
14.7301,6.2970,obs,Robbery
14.7348,5.0465,obs,Robbery
14.9660,6.6094,obs,Robbery
15.2765,4.6553,obs,Robbery
14.4926,7.0563,obs,Robbery
15.2863,4.6095,obs,Robbery
14.6814,7.1213,obs,Robbery
14.4321,5.5370,obs,Robbery
14.8406,6.4046,obs,Robbery
14.9065,5.7578,obs,Robbery
14.9018,5.7953,obs,Robbery
14.9851,4.9203,obs,Fighting
14.6127,5.1618,obs,Fighting
13.9630,5.4761,obs,Fighting
15.1906,5.2960,obs,Fighting
14.9709,5.4699,obs,Fighting
15.7579,4.3419,obs,Fighting
15.3725,6.2829,obs,Fighting
15.0379,4.9165,obs,Fighting
14.0280,5.3652,obs,Fighting
14.7569,5.0668,obs,Fighting
15.3459,6.0292,obs,Fighting
14.7702,5.0758,obs,Fighting
14.7843,5.0464,obs,Fighting
15.4403,6.3437,obs,Fighting
15.3783,6.2269,obs,Fighting
15.0173,5.7526,obs,Fighting
14.8167,4.9959,obs,Fighting
15.0848,5.2980,obs,Fighting
15.0004,4.9455,obs,Fighting
14.7767,5.0164,obs,Fighting
14.7427,4.9918,obs,Fighting
14.9812,4.8359,obs,Fighting
15.3700,6.3883,obs,Fighting
15.4472,6.2356,obs,Fighting
14.7600,5.2378,obs,Fighting
15.2454,5.4173,obs,Fighting
15.2149,6.2678,obs,Fighting
14.5785,5.2827,obs,Fighting
14.8136,5.2274,obs,Fighting
13.8556,5.3218,obs,Fighting
13.8274,5.3079,obs,Burglary
14.8179,5.4660,obs,Burglary
13.7976,5.4780,obs,Burglary
14.8189,6.7867,obs,Burglary
14.5623,5.7892,obs,Burglary
15.4627,5.7971,obs,Burglary
13.9666,5.7554,obs,Burglary
16.4699,5.6435,obs,Burglary
13.0374,5.3489,obs,Burglary
13.5107,5.3180,obs,Burglary
13.8905,5.3585,obs,Burglary
14.1972,5.5005,obs,Burglary
13.0649,5.3359,obs,Burglary
16.5430,5.6978,obs,Burglary
16.4467,5.5812,obs,Burglary
16.3727,5.6888,obs,Burglary
13.0464,5.3268,obs,Burglary
14.1603,6.1815,obs,Burglary
14.2384,6.4342,obs,Burglary
14.0627,6.1163,obs,Burglary
16.4796,5.6773,obs,Burglary
16.6579,5.4278,obs,Burglary
13.0194,5.3461,obs,Burglary
13.0247,5.3566,obs,Burglary
13.2266,5.3514,obs,Burglary
14.5183,6.4443,obs,Burglary
14.4919,6.6716,obs,Burglary
13.2106,5.3111,obs,Burglary
14.5161,6.1887,obs,Burglary
16.2200,5.6854,obs,Burglary
14.0125,5.6849,obs,Assault
15.4837,4.6140,obs,Assault
14.7617,6.7483,obs,Assault
14.8377,6.2017,obs,Assault
15.6271,4.5921,obs,Assault
13.9758,5.4435,obs,Assault
14.4754,6.9924,obs,Assault
16.5384,4.7697,obs,Assault
16.3660,5.7121,obs,Assault
14.4435,5.3472,obs,Assault
16.4286,4.9294,obs,Assault
15.3533,6.6537,obs,Assault
15.3709,6.6747,obs,Assault
16.5877,4.8455,obs,Assault
14.8026,5.8103,obs,Assault
14.0890,5.5952,obs,Assault
15.3729,6.5548,obs,Assault
14.8323,6.2236,obs,Assault
14.6903,5.4271,obs,Assault
14.6551,6.4225,obs,Assault
14.9116,5.4268,obs,Assault
15.0197,6.4375,obs,Assault
15.6232,4.8099,obs,Assault
14.9246,5.2177,obs,Assault
14.7622,8.2749,obs,Shoplifting
15.1051,7.0421,obs,Shoplifting
14.8438,8.4773,obs,Shoplifting
14.8505,8.4077,obs,Shoplifting
14.7403,8.2804,obs,Shoplifting
14.7123,8.3253,obs,Shoplifting
14.7855,8.3869,obs,Shoplifting
14.8319,8.1762,obs,Shoplifting
14.7267,8.3070,obs,Shoplifting
14.7818,8.4806,obs,Shoplifting
14.8103,8.3636,obs,Shoplifting
14.8017,7.5249,obs,Shoplifting
14.8240,8.3952,obs,Shoplifting
14.8565,7.1012,obs,Shoplifting
14.8554,7.4986,obs,Shoplifting
14.8705,8.4953,obs,Shoplifting
14.7918,7.9169,obs,Shoplifting
14.7548,8.0498,obs,Shoplifting
14.8115,7.6089,obs,Shoplifting
14.7892,7.9243,obs,Shoplifting
14.8017,8.2268,obs,Shoplifting
14.8508,7.8901,obs,Shoplifting
14.8619,8.3479,obs,Shoplifting
14.7470,8.5024,obs,Shoplifting
14.8231,8.3030,obs,Shoplifting
14.8266,8.4703,obs,Shoplifting
14.7408,8.0408,obs,Shoplifting
14.7821,8.3731,obs,Shoplifting
14.8226,7.7819,obs,Shoplifting
13.8975,6.6681,obs,Shoplifting
15.3271,5.5955,obs,Vandalism
16.8255,4.0005,obs,Vandalism
14.3885,4.8326,obs,Vandalism
16.3741,4.7841,obs,Vandalism
16.5601,4.8278,obs,Vandalism
15.2511,5.9666,obs,Vandalism
15.4789,5.2301,obs,Vandalism
15.4533,5.6062,obs,Vandalism
14.1723,5.0081,obs,Vandalism
14.9036,6.2265,obs,Vandalism
14.9167,6.2399,obs,Vandalism
15.6409,5.8581,obs,Vandalism
13.9429,5.1508,obs,Vandalism
15.0391,6.3433,obs,Vandalism
15.9698,5.3404,obs,Vandalism
15.7228,5.2760,obs,Vandalism
16.7361,3.9895,obs,Vandalism
14.8862,5.5700,obs,Vandalism
15.6984,5.3770,obs,Vandalism
15.5449,5.4403,obs,Vandalism
15.2324,5.4473,obs,Vandalism
16.3509,4.9842,obs,Vandalism
16.6802,4.0213,obs,Vandalism
14.6481,6.9414,obs,Vandalism
14.0454,4.9956,obs,Vandalism
15.7988,5.8091,obs,Vandalism
15.4789,6.4234,obs,Vandalism
14.8137,7.0566,obs,Vandalism
14.2313,4.8480,obs,Vandalism
15.2642,6.6295,obs,Vandalism
17.2407,5.1839,obs,Stealing
16.7380,4.6642,obs,Stealing
16.6127,5.7511,obs,Stealing
17.0990,5.7275,obs,Stealing
17.1713,5.3262,obs,Stealing
17.1734,5.3429,obs,Stealing
16.5991,5.6994,obs,Stealing
14.1525,5.9448,obs,Stealing
16.6330,5.6857,obs,Stealing
16.2426,4.7549,obs,Stealing
16.6169,4.8934,obs,Stealing
16.7509,4.9949,obs,Stealing
16.6780,4.7429,obs,Stealing
17.0648,5.8339,obs,Stealing
17.1609,5.7531,obs,Stealing
16.7439,3.9880,obs,Stealing
16.2553,5.2947,obs,Stealing
17.2306,5.1971,obs,Stealing
16.6873,4.3818,obs,Stealing
16.6501,5.7204,obs,Stealing
16.8155,5.3239,obs,Stealing
17.0375,5.1679,obs,Stealing
16.6230,5.6713,obs,Stealing
15.3122,5.5272,obs,Stealing
17.0690,5.7549,obs,Stealing
16.6866,5.2086,obs,Stealing
17.0903,5.7888,obs,Stealing
17.2527,5.1778,obs,Stealing
17.1113,5.7539,obs,Stealing
16.8316,5.5472,obs,Stealing
15.6624,6.3330,obs,RoadAccidents
16.3392,3.9024,obs,RoadAccidents
16.7346,3.5969,obs,RoadAccidents
15.8706,4.1858,obs,RoadAccidents
16.1170,4.0831,obs,RoadAccidents
16.4620,3.6827,obs,RoadAccidents
16.3154,4.1081,obs,RoadAccidents
15.4652,5.2168,obs,RoadAccidents
16.2918,4.0548,obs,RoadAccidents
15.4059,4.5351,obs,RoadAccidents
17.1013,4.0150,obs,RoadAccidents
17.2088,3.6347,obs,RoadAccidents
16.7729,3.6892,obs,RoadAccidents
16.0242,4.3491,obs,RoadAccidents
16.7519,3.4026,obs,RoadAccidents
15.5441,6.4226,obs,RoadAccidents
15.7946,3.6519,obs,RoadAccidents
16.1528,3.4584,obs,RoadAccidents
15.4270,5.2789,obs,RoadAccidents
16.7849,3.8406,obs,RoadAccidents
16.6802,4.2096,obs,RoadAccidents
15.5342,3.8404,obs,RoadAccidents
16.1232,3.7295,obs,RoadAccidents
16.2705,4.1809,obs,RoadAccidents
16.0905,4.0255,obs,RoadAccidents
15.5406,4.1640,obs,RoadAccidents
17.0220,3.5162,obs,RoadAccidents
16.6509,3.1392,obs,RoadAccidents
15.6373,4.4809,obs,RoadAccidents
16.4516,3.7559,obs,RoadAccidents
15.8459,3.9679,obs,Arson
14.3872,4.4220,obs,Arson
15.9315,3.9688,obs,Arson
14.1813,4.3896,obs,Arson
15.9447,3.9440,obs,Arson
15.0536,3.8282,obs,Arson
15.3769,4.7542,obs,Arson
14.4951,4.6895,obs,Arson
14.7530,5.5461,obs,Arson
14.4264,4.2975,obs,Arson
13.8777,4.9073,obs,Arson
13.8581,5.0645,obs,Arson
16.6297,3.8886,obs,Arson
15.8271,3.9908,obs,Arson
15.3739,4.7283,obs,Arson
15.1968,5.0960,obs,Arson
14.1315,4.3598,obs,Arson
14.1484,4.4590,obs,Arson
14.2179,4.6799,obs,Arson
14.0974,5.1657,obs,Arson
14.0152,4.8685,obs,Arson
14.4556,4.6607,obs,Arson
15.3187,4.9445,obs,Arson
14.6080,5.5749,obs,Arson
15.4255,3.8906,obs,Arson
14.4451,4.8567,obs,Arson
14.0831,4.7702,obs,Arson
13.8762,5.0789,obs,Arson
16.0309,3.4977,obs,Arson
16.1095,2.7261,obs,Arson
13.3655,6.3328,obs,Abuse
13.4655,6.3945,obs,Abuse
13.4346,6.4577,obs,Abuse
13.4129,6.5509,obs,Abuse
13.3364,6.4159,obs,Abuse
13.5761,6.2551,obs,Abuse
13.3628,6.3385,obs,Abuse
14.2152,6.1957,obs,Abuse
13.4272,6.4726,obs,Abuse
13.5992,6.2671,obs,Abuse
15.0405,5.5198,obs,Abuse
13.5224,6.0554,obs,Abuse
14.2825,6.2551,obs,Abuse
16.9959,4.0839,obs,Abuse
13.4486,6.4573,obs,Abuse
13.3965,6.5446,obs,Abuse
13.2911,6.7553,obs,Abuse
13.3268,6.2581,obs,Abuse
14.4128,6.0564,obs,Abuse
13.2914,6.7752,obs,Abuse
13.5027,6.0764,obs,Abuse
13.3092,6.7232,obs,Abuse
14.3794,5.9031,obs,Abuse
13.3148,6.4519,obs,Abuse
13.5720,6.5673,obs,Abuse
13.5658,6.1959,obs,Abuse
13.2738,6.7639,obs,Abuse
13.3568,6.3000,obs,Abuse
16.3263,4.1113,obs,Abuse
13.2888,6.8082,obs,Abuse
16.1419,3.9484,obs,Shooting
16.3566,3.9690,obs,Shooting
14.4222,6.1152,obs,Shooting
16.2855,3.8357,obs,Shooting
14.8764,5.5432,obs,Shooting
16.3930,3.7926,obs,Shooting
14.8558,5.8147,obs,Shooting
16.0992,3.7540,obs,Shooting
14.4818,5.6309,obs,Shooting
14.3916,5.5537,obs,Shooting
14.2746,5.2688,obs,Shooting
14.9265,5.3637,obs,Shooting
16.6343,5.9494,obs,Shooting
16.0677,3.7965,obs,Shooting
15.0484,5.0823,obs,Shooting
16.4048,3.7958,obs,Shooting
16.2021,3.4871,obs,Shooting
14.9453,6.7869,obs,Shooting
15.9828,3.7381,obs,Shooting
16.5221,4.0742,obs,Shooting
14.5944,5.7287,obs,Shooting
14.8195,5.6362,obs,Shooting
16.3497,3.6914,obs,Shooting
14.6624,6.2479,obs,Shooting
15.0825,5.4642,obs,Shooting
-0.0898,4.3746,ant,Normal
-0.9680,3.5145,ant,Normal
-2.3443,2.2404,ant,Normal
-1.8870,4.1644,ant,Normal
-1.1809,3.5398,ant,Normal
-1.2168,3.8836,ant,Normal
-1.7442,2.8588,ant,Normal
-2.1157,1.9767,ant,Normal
-2.6194,2.0338,ant,Normal
0.6023,5.5518,ant,Normal
-0.8898,3.7485,ant,Normal
-1.2450,3.3179,ant,Normal
-3.5008,4.2898,ant,Normal
-2.0896,1.7948,ant,Normal
-2.6752,2.8108,ant,Normal
-3.4798,4.3401,ant,Normal
-1.2106,4.1857,ant,Normal
-2.1029,1.8442,ant,Normal
-2.0275,3.9694,ant,Normal
-1.1527,4.0161,ant,Normal
-1.2905,4.1720,ant,Normal
-0.4935,4.9886,ant,Normal
-1.3250,3.7260,ant,Normal
-0.9671,3.2723,ant,Normal
-1.5839,2.8686,ant,Normal
-1.4172,3.7826,ant,Normal
-0.8188,4.2890,ant,Normal
-1.2128,3.9650,ant,Normal
-2.0629,1.7904,ant,Normal
-2.1786,4.9686,ant,Normal
-2.0724,1.7722,ant,Normal
-2.6340,4.5506,ant,Normal
-1.6597,3.1057,ant,Normal
-0.9834,3.4464,ant,Normal
-0.4304,4.9768,ant,Normal
-3.9419,2.2665,ant,Normal
-2.1081,1.7897,ant,Normal
-0.9548,3.6717,ant,Normal
-0.8881,4.3409,ant,Normal
-0.5934,5.9412,ant,Normal
-1.6219,2.8638,ant,Normal
-3.4890,3.0028,ant,Normal
-0.6262,4.0981,ant,Normal
0.1161,4.7517,ant,Normal
-2.9697,4.4490,ant,Normal
-1.7149,2.6827,ant,Normal
-3.5253,4.2784,ant,Normal
-0.3951,4.3102,ant,Normal
-1.0031,4.0706,ant,Normal
-3.4546,3.0263,ant,Normal
0.7632,4.6509,ant,Explosion
-3.7496,3.3081,ant,Explosion
-0.3910,3.9466,ant,Explosion
-0.7112,4.3942,ant,Explosion
-1.5745,2.1828,ant,Explosion
-3.8649,2.5826,ant,Explosion
-2.6056,3.0039,ant,Explosion
0.0834,3.2643,ant,Explosion
-1.3510,4.5497,ant,Explosion
-0.1219,3.9510,ant,Explosion
-0.5879,5.0523,ant,Explosion
-1.9991,4.0184,ant,Explosion
-1.5226,2.2155,ant,Explosion
0.2088,4.4281,ant,Explosion
-1.5703,4.4777,ant,Explosion
-1.7412,2.0446,ant,Explosion
0.1461,3.2913,ant,Explosion
-0.6960,4.4280,ant,Explosion
-1.6230,4.6724,ant,Explosion
-0.2094,4.1110,ant,Explosion
-0.3561,5.2235,ant,Explosion
-1.2555,3.9679,ant,Explosion
-1.5946,2.1653,ant,Explosion
-1.5165,4.7730,ant,Explosion
-1.1504,3.8361,ant,Explosion
-4.0701,2.1169,ant,Explosion
0.0606,3.9972,ant,Explosion
-0.6832,5.7034,ant,Explosion
-3.3204,4.2507,ant,Explosion
-3.3654,4.2792,ant,Explosion
0.3129,5.5646,ant,Arrest
-0.6958,6.3137,ant,Arrest
-0.2663,5.7736,ant,Arrest
-3.1079,3.9856,ant,Arrest
-2.9121,3.6941,ant,Arrest
-0.6687,6.2932,ant,Arrest
0.5854,5.6370,ant,Arrest
-0.7582,6.3620,ant,Arrest
-0.8311,5.7218,ant,Arrest
-3.1618,4.1034,ant,Arrest
-0.6096,6.3505,ant,Arrest
0.3322,5.5363,ant,Arrest
-0.7925,6.1679,ant,Arrest
-0.3030,5.7523,ant,Arrest
-0.5881,6.2559,ant,Arrest
-0.2326,5.7147,ant,Arrest
-0.2306,5.7539,ant,Arrest
-0.8870,5.6987,ant,Arrest
-0.5818,6.3877,ant,Arrest
-0.6535,6.3146,ant,Arrest
-0.8411,5.8161,ant,Arrest
-0.6342,6.3474,ant,Arrest
-0.7308,6.1827,ant,Arrest
0.5240,5.6697,ant,Arrest
-0.2268,5.7740,ant,Arrest
-2.7174,3.8943,ant,Arrest
-2.8933,3.8822,ant,Arrest
0.3640,5.5443,ant,Arrest
-0.7326,6.1500,ant,Arrest
-0.6539,6.3414,ant,Arrest
-1.9750,3.8330,ant,Robbery
-2.2160,3.5400,ant,Robbery
-2.0650,3.7671,ant,Robbery
-1.0517,3.2171,ant,Robbery
-1.4885,2.7874,ant,Robbery
-1.4331,4.5061,ant,Robbery
-2.9839,1.5862,ant,Robbery
0.1466,4.9552,ant,Robbery
0.5827,3.9717,ant,Robbery
-1.4564,3.0576,ant,Robbery
-3.2762,1.7252,ant,Robbery
-1.1998,2.5576,ant,Robbery
-0.0280,3.2057,ant,Robbery
0.0736,4.8951,ant,Robbery
-2.7825,1.9751,ant,Robbery
0.4504,4.6152,ant,Robbery
-3.0339,1.6376,ant,Robbery
0.0396,4.1780,ant,Robbery
-2.0168,3.8800,ant,Robbery
-0.2682,4.1760,ant,Robbery
-0.0532,5.0818,ant,Robbery
-3.0093,1.6134,ant,Robbery
0.4811,4.7715,ant,Robbery
-0.0749,4.3287,ant,Robbery
0.4634,4.8613,ant,Robbery
0.0384,3.5324,ant,Robbery
-1.0603,3.2521,ant,Robbery
0.2681,4.3480,ant,Robbery
-3.1989,1.6806,ant,Robbery
-0.1899,3.2402,ant,Robbery
-2.3475,4.9803,ant,Fighting
0.1627,5.3539,ant,Fighting
-1.5418,2.3116,ant,Fighting
0.0523,5.1222,ant,Fighting
-0.6982,6.2291,ant,Fighting
0.2674,5.0777,ant,Fighting
-3.0404,1.3609,ant,Fighting
-2.3131,4.9494,ant,Fighting
-1.5101,2.3110,ant,Fighting
0.0716,3.2807,ant,Fighting
-3.0690,1.3247,ant,Fighting
-0.1784,3.1479,ant,Fighting
-0.1483,3.3551,ant,Fighting
-3.0067,1.3836,ant,Fighting
-3.0387,1.3290,ant,Fighting
-0.6691,6.1743,ant,Fighting
0.0650,3.3120,ant,Fighting
0.1524,4.9835,ant,Fighting
-2.3560,4.9875,ant,Fighting
0.3097,5.3117,ant,Fighting
0.3101,5.3030,ant,Fighting
-2.3266,4.9357,ant,Fighting
-3.0855,1.3174,ant,Fighting
-3.0544,1.3336,ant,Fighting
0.1190,3.2940,ant,Fighting
0.3341,4.9757,ant,Fighting
-3.0255,1.3109,ant,Fighting
0.1310,3.2494,ant,Fighting
-0.1945,3.3187,ant,Fighting
-1.4930,2.2638,ant,Fighting
0.7167,5.7314,ant,Burglary
0.3669,4.3388,ant,Burglary
0.2317,4.2355,ant,Burglary
-3.0870,3.5535,ant,Burglary
0.5756,4.8994,ant,Burglary
0.5071,4.5003,ant,Burglary
-3.8032,2.3285,ant,Burglary
-1.8939,3.4058,ant,Burglary
-3.9690,2.0289,ant,Burglary
-0.0358,3.7243,ant,Burglary
-2.0446,3.0747,ant,Burglary
0.2157,3.5853,ant,Burglary
-3.9292,2.0203,ant,Burglary
-1.7152,3.6009,ant,Burglary
-1.3507,3.9702,ant,Burglary
-1.2954,3.8187,ant,Burglary
-3.9391,2.0844,ant,Burglary
-2.9358,3.4813,ant,Burglary
-1.4217,3.4704,ant,Burglary
-1.3290,2.3973,ant,Burglary
-1.2593,3.8439,ant,Burglary
-1.3949,4.5851,ant,Burglary
-3.9306,2.0695,ant,Burglary
-3.9207,2.1026,ant,Burglary
-2.2806,2.7421,ant,Burglary
-1.1799,3.5592,ant,Burglary
-1.2178,3.4052,ant,Burglary
-2.3124,2.7460,ant,Burglary
0.5213,4.8718,ant,Burglary
-1.2657,3.8021,ant,Burglary
-0.0165,4.4894,ant,Assault
-2.3798,3.6190,ant,Assault
0.0378,4.2800,ant,Assault
-0.1302,4.3206,ant,Assault
-2.4184,3.7095,ant,Assault
0.6745,5.0970,ant,Assault
-2.8470,1.6321,ant,Assault
0.9239,4.2177,ant,Assault
0.0736,4.6566,ant,Assault
-3.2524,4.0671,ant,Assault
0.8939,4.2216,ant,Assault
-0.3887,3.7990,ant,Assault
-0.3791,3.8185,ant,Assault
0.9545,4.2621,ant,Assault
-2.8250,3.0151,ant,Assault
-3.8767,3.3478,ant,Assault
-0.4820,3.7161,ant,Assault
-0.0166,4.4835,ant,Assault
0.3874,5.0709,ant,Assault
0.8475,4.2880,ant,Assault
-1.5825,3.9650,ant,Assault
0.6460,5.2515,ant,Assault
-2.2649,3.7238,ant,Assault
-0.5779,3.9188,ant,Assault
-4.0851,2.0699,ant,Shoplifting
-0.2144,5.6125,ant,Shoplifting
-4.2134,3.3667,ant,Shoplifting
-4.2232,3.3883,ant,Shoplifting
-0.0769,5.0072,ant,Shoplifting
-0.2991,4.0970,ant,Shoplifting
-4.0239,2.1221,ant,Shoplifting
-4.0971,2.5881,ant,Shoplifting
-4.0614,2.6418,ant,Shoplifting
-4.1964,3.3883,ant,Shoplifting
-4.0676,2.5451,ant,Shoplifting
-2.9980,1.4423,ant,Shoplifting
-4.1585,2.5769,ant,Shoplifting
0.1238,4.8443,ant,Shoplifting
0.0480,4.9073,ant,Shoplifting
-4.2714,3.3555,ant,Shoplifting
-2.9381,1.4273,ant,Shoplifting
0.6598,5.0333,ant,Shoplifting
-4.1390,2.5534,ant,Shoplifting
-1.9570,3.4309,ant,Shoplifting
-4.0805,2.5418,ant,Shoplifting
-0.1322,5.1859,ant,Shoplifting
0.0401,4.8542,ant,Shoplifting
-4.2505,3.4192,ant,Shoplifting
-4.1153,2.6053,ant,Shoplifting
-4.2334,3.4054,ant,Shoplifting
0.5890,4.9889,ant,Shoplifting
-4.0348,2.5642,ant,Shoplifting
-2.5095,4.8481,ant,Shoplifting
-0.2116,4.1841,ant,Shoplifting
-3.5813,3.6476,ant,Vandalism
-3.5421,1.8064,ant,Vandalism
0.4005,5.3706,ant,Vandalism
0.8477,4.2612,ant,Vandalism
-0.0995,5.3010,ant,Vandalism
0.4188,4.6004,ant,Vandalism
0.8962,4.2857,ant,Vandalism
-3.6105,3.6354,ant,Vandalism
0.6875,5.2136,ant,Vandalism
-1.8243,2.2322,ant,Vandalism
-1.8465,2.2326,ant,Vandalism
-3.5632,3.6898,ant,Vandalism
0.0589,4.3960,ant,Vandalism
0.4964,4.5848,ant,Vandalism
-2.6897,3.8734,ant,Vandalism
-0.8215,6.1733,ant,Vandalism
-3.5229,1.7924,ant,Vandalism
0.4824,4.6527,ant,Vandalism
-2.8308,3.7866,ant,Vandalism
0.8182,4.3890,ant,Vandalism
-3.6605,3.5645,ant,Vandalism
-0.8161,5.4309,ant,Vandalism
-3.5585,1.8037,ant,Vandalism
0.3993,4.6559,ant,Vandalism
-1.5246,2.5253,ant,Vandalism
-3.6525,3.6552,ant,Vandalism
-1.5945,3.1294,ant,Vandalism
-1.7550,2.1690,ant,Vandalism
0.4545,5.4214,ant,Vandalism
-2.3988,4.8024,ant,Vandalism
-2.3204,3.5848,ant,Stealing
-1.4302,3.4524,ant,Stealing
-1.6590,4.2185,ant,Stealing
-0.9869,1.3732,ant,Stealing
-2.3875,3.4595,ant,Stealing
-2.2845,3.5245,ant,Stealing
-0.9981,5.0250,ant,Stealing
-1.3496,3.7319,ant,Stealing
-0.9608,4.9718,ant,Stealing
-2.1720,3.7227,ant,Stealing
-1.5371,3.9783,ant,Stealing
-1.4512,3.9645,ant,Stealing
-0.5807,4.1347,ant,Stealing
-1.0244,1.3389,ant,Stealing
-1.0163,1.3339,ant,Stealing
-1.1989,3.9663,ant,Stealing
0.9032,4.2090,ant,Stealing
-2.7223,3.4876,ant,Stealing
-1.4201,3.8850,ant,Stealing
-0.9518,4.9913,ant,Stealing
-3.8178,3.2970,ant,Stealing
-2.3102,3.5618,ant,Stealing
-0.8965,4.9938,ant,Stealing
-2.3492,3.3957,ant,Stealing
-1.0176,1.3531,ant,Stealing
-1.0351,3.5897,ant,Stealing
-0.9672,1.3851,ant,Stealing
-2.2953,3.4820,ant,Stealing
-0.9921,1.3667,ant,Stealing
-0.8508,3.5864,ant,Stealing
-1.7799,2.6594,ant,RoadAccidents
0.5241,3.9919,ant,RoadAccidents
-1.4321,4.5487,ant,RoadAccidents
-2.7442,3.2414,ant,RoadAccidents
-0.8205,4.5686,ant,RoadAccidents
-3.3498,2.9920,ant,RoadAccidents
-2.6383,3.2883,ant,RoadAccidents
-2.5401,2.4052,ant,RoadAccidents
-0.3255,5.5004,ant,RoadAccidents
-2.6752,3.4281,ant,RoadAccidents
-1.3692,3.1621,ant,RoadAccidents
-1.0710,4.3272,ant,RoadAccidents
0.7732,4.2622,ant,RoadAccidents
-2.8342,5.0361,ant,RoadAccidents
-1.0831,4.4125,ant,RoadAccidents
-1.7916,2.6402,ant,RoadAccidents
0.5838,4.6373,ant,RoadAccidents
0.4089,4.2326,ant,RoadAccidents
-2.5065,3.2227,ant,RoadAccidents
-1.6570,4.5362,ant,RoadAccidents
0.5776,4.0584,ant,RoadAccidents
0.3335,4.2534,ant,RoadAccidents
0.4460,3.9184,ant,RoadAccidents
-3.8104,2.9574,ant,RoadAccidents
0.6556,4.0788,ant,RoadAccidents
-2.6331,2.8541,ant,RoadAccidents
-1.1003,4.4652,ant,RoadAccidents
-0.9895,4.4277,ant,RoadAccidents
-2.6258,3.3836,ant,RoadAccidents
0.5825,4.3863,ant,RoadAccidents
-2.5282,3.8845,ant,Arson
0.2574,4.0028,ant,Arson
-0.8207,4.6838,ant,Arson
-1.0416,4.2830,ant,Arson
-0.9054,4.7910,ant,Arson
-0.8380,5.2232,ant,Arson
-0.3641,4.2527,ant,Arson
-1.3184,4.8627,ant,Arson
-0.0938,3.0851,ant,Arson
0.5329,5.1411,ant,Arson
-0.7069,2.9903,ant,Arson
-0.7015,2.9868,ant,Arson
-2.8200,3.7610,ant,Arson
-0.6738,4.5267,ant,Arson
-0.2300,4.7191,ant,Arson
-0.2114,2.2102,ant,Arson
-0.6988,3.0141,ant,Arson
-0.7223,3.0251,ant,Arson
0.3656,4.6249,ant,Arson
0.2200,4.5786,ant,Arson
-2.1950,4.2199,ant,Arson
-0.4614,4.6167,ant,Arson
-0.4519,4.6344,ant,Arson
-0.0321,3.1612,ant,Arson
-1.1390,4.7430,ant,Arson
-0.3234,4.8285,ant,Arson
-1.0937,4.2346,ant,Arson
-0.6775,2.9680,ant,Arson
-1.2376,5.0863,ant,Arson
-1.0928,5.0976,ant,Arson
-3.2141,3.8631,ant,Abuse
-0.2346,2.1519,ant,Abuse
-0.3014,2.0923,ant,Abuse
-2.2518,4.0903,ant,Abuse
-3.1036,4.0594,ant,Abuse
-0.2248,2.1443,ant,Abuse
-3.2794,3.8417,ant,Abuse
-0.8224,6.7443,ant,Abuse
-2.8261,4.0584,ant,Abuse
-0.2183,2.1532,ant,Abuse
-0.8260,6.7417,ant,Abuse
-3.7819,2.1599,ant,Abuse
-0.8235,6.7317,ant,Abuse
-1.7794,4.2962,ant,Abuse
-0.2483,2.1216,ant,Abuse
-2.2718,4.1247,ant,Abuse
-2.9248,5.1011,ant,Abuse
-3.2214,3.8409,ant,Abuse
-0.8322,6.7616,ant,Abuse
-2.9606,5.1141,ant,Abuse
-3.8185,2.1444,ant,Abuse
-2.9204,5.0925,ant,Abuse
-0.8183,6.7499,ant,Abuse
-3.1281,3.9230,ant,Abuse
-0.6704,5.8100,ant,Abuse
-0.1947,2.1567,ant,Abuse
-2.9327,5.1106,ant,Abuse
-4.0521,2.6864,ant,Abuse
-3.8065,3.1916,ant,Abuse
-2.9537,5.0997,ant,Abuse
-1.8884,4.3346,ant,Shooting
-1.5902,4.4553,ant,Shooting
0.6743,5.6673,ant,Shooting
-2.1514,4.2471,ant,Shooting
-2.5491,4.3846,ant,Shooting
0.4301,3.7339,ant,Shooting
0.7036,5.7239,ant,Shooting
-1.1202,5.1448,ant,Shooting
-0.9124,3.2345,ant,Shooting
-0.9438,3.0529,ant,Shooting
-1.2440,2.4735,ant,Shooting
-2.4609,4.3216,ant,Shooting
-0.1017,4.3536,ant,Shooting
-1.9111,4.3485,ant,Shooting
-0.8375,4.0024,ant,Shooting
0.5248,3.8052,ant,Shooting
-2.1891,2.7099,ant,Shooting
-0.0045,3.0667,ant,Shooting
-1.0826,5.4063,ant,Shooting
-1.6172,4.4699,ant,Shooting
0.6726,5.6797,ant,Shooting
0.7321,5.6925,ant,Shooting
-2.2624,4.1861,ant,Shooting
0.6070,5.5477,ant,Shooting
-0.7537,5.3222,ant,Shooting
-0.5897,3.8352,cmp,ContextOnlyProbe
-1.0077,3.3874,cmp,ContextOnlyProbe
-2.2849,2.1832,cmp,ContextOnlyProbe
-1.5303,3.9327,cmp,ContextOnlyProbe
-0.8809,3.4568,cmp,ContextOnlyProbe
-0.8688,3.7481,cmp,ContextOnlyProbe
-1.8121,2.6295,cmp,ContextOnlyProbe
-2.0837,1.9970,cmp,ContextOnlyProbe
-2.3531,2.2274,cmp,ContextOnlyProbe
0.6164,5.6734,cmp,ContextOnlyProbe
-0.9747,3.4796,cmp,ContextOnlyProbe
-1.2889,3.2077,cmp,ContextOnlyProbe
-3.5126,4.3787,cmp,ContextOnlyProbe
-2.0853,1.8508,cmp,ContextOnlyProbe
-2.4718,2.7032,cmp,ContextOnlyProbe
-3.5286,4.3633,cmp,ContextOnlyProbe
-0.9940,4.1510,cmp,ContextOnlyProbe
-2.0471,1.8465,cmp,ContextOnlyProbe
-1.9520,3.8477,cmp,ContextOnlyProbe
-0.6875,3.6907,cmp,ContextOnlyProbe
-0.9572,4.1905,cmp,ContextOnlyProbe
-0.5941,4.8665,cmp,ContextOnlyProbe
-0.9581,3.5066,cmp,ContextOnlyProbe
-0.9801,3.2138,cmp,ContextOnlyProbe
-1.5769,2.9180,cmp,ContextOnlyProbe
-1.4918,3.6785,cmp,ContextOnlyProbe
-0.6738,3.9092,cmp,ContextOnlyProbe
-0.9114,3.6152,cmp,ContextOnlyProbe
-2.0376,1.8182,cmp,ContextOnlyProbe
-2.2369,4.8902,cmp,ContextOnlyProbe
-2.0462,1.7920,cmp,ContextOnlyProbe
-2.8408,4.5174,cmp,ContextOnlyProbe
-1.7202,2.8907,cmp,ContextOnlyProbe
-0.9367,3.2634,cmp,ContextOnlyProbe
-0.4196,5.0082,cmp,ContextOnlyProbe
-3.9497,2.3968,cmp,ContextOnlyProbe
-1.9801,1.8147,cmp,ContextOnlyProbe
-0.8730,3.5955,cmp,ContextOnlyProbe
-0.7456,3.8998,cmp,ContextOnlyProbe
-0.6395,5.7785,cmp,ContextOnlyProbe
-1.6549,2.7598,cmp,ContextOnlyProbe
-3.3180,3.0610,cmp,ContextOnlyProbe
-0.5016,3.7533,cmp,ContextOnlyProbe
0.1187,4.4793,cmp,ContextOnlyProbe
-3.2060,4.4004,cmp,ContextOnlyProbe
-1.8429,2.5088,cmp,ContextOnlyProbe
-3.5618,4.2674,cmp,ContextOnlyProbe
-0.3658,3.9427,cmp,ContextOnlyProbe
-0.7294,3.7731,cmp,ContextOnlyProbe
-3.2236,3.0568,cmp,ContextOnlyProbe
16.0552,11.5678,anchor,Abuse
16.0267,11.5380,anchor,Arrest
16.0896,11.6030,anchor,Arson
16.0468,11.5606,anchor,Assault
15.9782,11.4899,anchor,Burglary
16.1388,11.6549,anchor,Explosion
16.0424,11.5544,anchor,Fighting
16.0759,11.5965,anchor,RoadAccidents
16.0201,11.5330,anchor,Robbery
16.0864,11.6036,anchor,Shooting
16.0191,11.5256,anchor,Shoplifting
16.0899,11.6042,anchor,Stealing
16.0553,11.5702,anchor,Vandalism
16.0843,11.6008,anchor,Normal


==> figures_ucf/data/umap_obs_ucf.csv <==
x,y
15.4175,6.7157
15.8123,5.1940
16.9809,3.6068
17.4378,4.1395
17.3766,4.1754
17.5441,4.1009
15.3019,6.8805
15.6547,6.6627
15.8364,6.9413
14.7634,7.7157
16.0144,6.7003
17.4683,4.2099
17.2714,3.7856
15.8486,7.0206
14.8173,7.9765
17.3029,3.7567
17.6325,4.1421
15.2878,6.5701
17.4292,4.0237
17.6830,4.1518
16.5299,4.3848
15.7953,6.9291
17.6285,4.2012
17.3183,3.7879
15.9597,6.7047
17.4921,4.2724
17.4639,3.9821
17.6203,4.1172
15.7923,6.9346
15.3964,6.8849
15.7726,6.9316
15.7556,6.9434
15.3093,6.7979
17.3144,4.5106
15.6707,6.7291
17.5385,4.3177
15.8297,6.9964
17.6391,4.1567
17.6063,4.1401
17.1580,4.0857
15.9883,6.7628
17.2002,3.9749
17.3904,4.3458
15.2235,6.6779
17.2312,3.7180
15.6474,6.5341
17.2461,3.8148
17.1916,3.7447
17.6299,4.2607
17.1577,3.9473
14.6750,4.6163
14.8496,4.0075
15.5955,3.7270
16.5039,4.3181
14.9157,4.5178
14.0683,4.9484
15.1657,5.3212
14.0163,4.9499
14.7803,3.9777
15.5610,3.7959
15.3308,3.8658
15.8666,3.8025
14.4008,4.7169
13.9845,4.8856
16.4800,3.4621
15.2538,4.1824
14.0719,5.0021
14.4808,4.4217
14.9792,3.9002
14.6176,4.1210
16.6178,4.4720
14.3046,5.1106
14.9236,4.3503
16.4585,3.6405
14.0093,5.0202
14.4581,4.5137
15.6950,3.6907
17.0904,3.9923
14.6673,5.5122
15.5511,4.1756
14.3706,5.8201
16.2688,2.5071
16.2328,2.8328
16.1186,5.2548
16.2752,5.1181
16.3228,2.4628
15.2040,5.6410
16.2601,2.4969
15.7920,5.1525
15.8296,5.4290
16.2343,2.4223
14.3494,5.9518
16.2543,2.5186
16.1787,2.7918
16.2878,2.4631
16.2151,2.8947
16.2144,2.8038
15.6574,5.0005
16.2784,2.4991
16.2697,2.5195
15.9982,5.1050
16.2948,2.4513
16.3077,2.4907
15.3351,5.7085
16.2160,2.7800
16.2701,2.6334
15.3012,5.4931
14.2434,5.8445
16.3288,2.5589
16.3471,2.4203
15.0435,6.4924
14.7738,6.0153
15.0816,6.8100
14.6507,5.3976
14.7598,5.9224
16.4749,3.7487
14.8964,6.2814
15.9313,5.7664
15.3453,4.5857
15.1808,6.0137
15.0299,5.8528
15.3000,6.0431
15.1434,6.0949
15.7164,5.6613
15.2157,6.9507
15.0563,6.0833
14.8656,6.5668
14.0588,6.7695
15.0323,5.9977
14.7301,6.2970
14.7348,5.0465
14.9660,6.6094
15.2765,4.6553
14.4926,7.0563
15.2863,4.6095
14.6814,7.1213
14.4321,5.5370
14.8406,6.4046
14.9065,5.7578
14.9018,5.7953
14.9851,4.9203
14.6127,5.1618
13.9630,5.4761
15.1906,5.2960
14.9709,5.4699
15.7579,4.3419
15.3725,6.2829
15.0379,4.9165
14.0280,5.3652
14.7569,5.0668
15.3459,6.0292
14.7702,5.0758
14.7843,5.0464
15.4403,6.3437
15.3783,6.2269
15.0173,5.7526
14.8167,4.9959
15.0848,5.2980
15.0004,4.9455
14.7767,5.0164
14.7427,4.9918
14.9812,4.8359
15.3700,6.3883
15.4472,6.2356
14.7600,5.2378
15.2454,5.4173
15.2149,6.2678
14.5785,5.2827
14.8136,5.2274
13.8556,5.3218
13.8274,5.3079
14.8179,5.4660
13.7976,5.4780
14.8189,6.7867
14.5623,5.7892
15.4627,5.7971
13.9666,5.7554
16.4699,5.6435
13.0374,5.3489
13.5107,5.3180
13.8905,5.3585
14.1972,5.5005
13.0649,5.3359
16.5430,5.6978
16.4467,5.5812
16.3727,5.6888
13.0464,5.3268
14.1603,6.1815
14.2384,6.4342
14.0627,6.1163
16.4796,5.6773
16.6579,5.4278
13.0194,5.3461
13.0247,5.3566
13.2266,5.3514
14.5183,6.4443
14.4919,6.6716
13.2106,5.3111
14.5161,6.1887
16.2200,5.6854
14.0125,5.6849
15.4837,4.6140
14.7617,6.7483
14.8377,6.2017
15.6271,4.5921
13.9758,5.4435
14.4754,6.9924
16.5384,4.7697
16.3660,5.7121
14.4435,5.3472
16.4286,4.9294
15.3533,6.6537
15.3709,6.6747
16.5877,4.8455
14.8026,5.8103
14.0890,5.5952
15.3729,6.5548
14.8323,6.2236
14.6903,5.4271
14.6551,6.4225
14.9116,5.4268
15.0197,6.4375
15.6232,4.8099
14.9246,5.2177
14.7622,8.2749
15.1051,7.0421
14.8438,8.4773
14.8505,8.4077
14.7403,8.2804
14.7123,8.3253
14.7855,8.3869
14.8319,8.1762
14.7267,8.3070
14.7818,8.4806
14.8103,8.3636
14.8017,7.5249
14.8240,8.3952
14.8565,7.1012
14.8554,7.4986
14.8705,8.4953
14.7918,7.9169
14.7548,8.0498
14.8115,7.6089
14.7892,7.9243
14.8017,8.2268
14.8508,7.8901
14.8619,8.3479
14.7470,8.5024
14.8231,8.3030
14.8266,8.4703
14.7408,8.0408
14.7821,8.3731
14.8226,7.7819
13.8975,6.6681
15.3271,5.5955
16.8255,4.0005
14.3885,4.8326
16.3741,4.7841
16.5601,4.8278
15.2511,5.9666
15.4789,5.2301
15.4533,5.6062
14.1723,5.0081
14.9036,6.2265
14.9167,6.2399
15.6409,5.8581
13.9429,5.1508
15.0391,6.3433
15.9698,5.3404
15.7228,5.2760
16.7361,3.9895
14.8862,5.5700
15.6984,5.3770
15.5449,5.4403
15.2324,5.4473
16.3509,4.9842
16.6802,4.0213
14.6481,6.9414
14.0454,4.9956
15.7988,5.8091
15.4789,6.4234
14.8137,7.0566
14.2313,4.8480
15.2642,6.6295
17.2407,5.1839
16.7380,4.6642
16.6127,5.7511
17.0990,5.7275
17.1713,5.3262
17.1734,5.3429
16.5991,5.6994
14.1525,5.9448
16.6330,5.6857
16.2426,4.7549
16.6169,4.8934
16.7509,4.9949
16.6780,4.7429
17.0648,5.8339
17.1609,5.7531
16.7439,3.9880
16.2553,5.2947
17.2306,5.1971
16.6873,4.3818
16.6501,5.7204
16.8155,5.3239
17.0375,5.1679
16.6230,5.6713
15.3122,5.5272
17.0690,5.7549
16.6866,5.2086
17.0903,5.7888
17.2527,5.1778
17.1113,5.7539
16.8316,5.5472
15.6624,6.3330
16.3392,3.9024
16.7346,3.5969
15.8706,4.1858
16.1170,4.0831
16.4620,3.6827
16.3154,4.1081
15.4652,5.2168
16.2918,4.0548
15.4059,4.5351
17.1013,4.0150
17.2088,3.6347
16.7729,3.6892
16.0242,4.3491
16.7519,3.4026
15.5441,6.4226
15.7946,3.6519
16.1528,3.4584
15.4270,5.2789
16.7849,3.8406
16.6802,4.2096
15.5342,3.8404
16.1232,3.7295
16.2705,4.1809
16.0905,4.0255
15.5406,4.1640
17.0220,3.5162
16.6509,3.1392
15.6373,4.4809
16.4516,3.7559
15.8459,3.9679
14.3872,4.4220
15.9315,3.9688
14.1813,4.3896
15.9447,3.9440
15.0536,3.8282
15.3769,4.7542
14.4951,4.6895
14.7530,5.5461
14.4264,4.2975
13.8777,4.9073
13.8581,5.0645
16.6297,3.8886
15.8271,3.9908
15.3739,4.7283
15.1968,5.0960
14.1315,4.3598
14.1484,4.4590
14.2179,4.6799
14.0974,5.1657
14.0152,4.8685
14.4556,4.6607
15.3187,4.9445
14.6080,5.5749
15.4255,3.8906
14.4451,4.8567
14.0831,4.7702
13.8762,5.0789
16.0309,3.4977
16.1095,2.7261
13.3655,6.3328
13.4655,6.3945
13.4346,6.4577
13.4129,6.5509
13.3364,6.4159
13.5761,6.2551
13.3628,6.3385
14.2152,6.1957
13.4272,6.4726
13.5992,6.2671
15.0405,5.5198
13.5224,6.0554
14.2825,6.2551
16.9959,4.0839
13.4486,6.4573
13.3965,6.5446
13.2911,6.7553
13.3268,6.2581
14.4128,6.0564
13.2914,6.7752
13.5027,6.0764
13.3092,6.7232
14.3794,5.9031
13.3148,6.4519
13.5720,6.5673
13.5658,6.1959
13.2738,6.7639
13.3568,6.3000
16.3263,4.1113
13.2888,6.8082
16.1419,3.9484
16.3566,3.9690
14.4222,6.1152
16.2855,3.8357
14.8764,5.5432
16.3930,3.7926
14.8558,5.8147
16.0992,3.7540
14.4818,5.6309
14.3916,5.5537
14.2746,5.2688
14.9265,5.3637
16.6343,5.9494
16.0677,3.7965
15.0484,5.0823
16.4048,3.7958
16.2021,3.4871
14.9453,6.7869
15.9828,3.7381
16.5221,4.0742
14.5944,5.7287
14.8195,5.6362
16.3497,3.6914
14.6624,6.2479
15.0825,5.4642

